Channel Estimation in Massive MIMO Systems

We introduce novel blind and semi-blind channel estimation methods for cellular time-division duplexing systems with a large number of antennas at each base station. The methods are based on the maximum a-posteriori principle given a prior for the distribution of the channel vectors and the received signals from the uplink training and data phases. Contrary to the state-of-the-art massive MIMO channel estimators which either perform linear estimation based on the pilot symbols or rely on a blind principle, the proposed semi-blind method efficiently suppresses most of the interference caused by pilot-contamination. The simulative analysis illustrates that the semi-blind estimator outperforms state- of-the-art linear and non-linear approaches to the massive MIMO channel estimation problem.

==> cdf_mf.csv <==
2.9615e-05,NaN,NaN,0,NaN,NaN,NaN
2.9615e-05,NaN,NaN,0,NaN,NaN,NaN
0.00012359,NaN,0,3.8407e-05,NaN,NaN,NaN
0.00012391,0,2.9255e-06,3.8538e-05,NaN,NaN,NaN
0.0035837,0.0044143,0.0044033,0.0020196,NaN,0,NaN
0.0036452,0.0044275,0.0044175,0.0020555,0,5.1076e-05,NaN
0.045748,0.038172,0.037786,0.017587,0.0065661,0.00672,NaN
0.088777,0.059306,0.058359,0.031286,0.010112,0.0079901,0
0.091466,0.060801,0.060258,0.031706,0.01025,0.0080555,5.4497e-05
0.13718,0.073535,0.073003,0.043128,0.014594,0.010077,0.00098102
0.1829,0.085648,0.083062,0.056653,0.016096,0.01379,0.0012687
0.22862,0.099646,0.098438,0.064459,0.018615,0.015375,0.0013697
0.27434,0.11188,0.11182,0.079211,0.02183,0.016529,0.0014707
0.32006,0.1216,0.12039,0.093199,0.024371,0.018522,0.0015717
0.36578,0.13149,0.13103,0.10033,0.029908,0.023234,0.0016727
0.4115,0.14517,0.14263,0.11667,0.033296,0.026126,0.0017737
0.45721,0.15307,0.1518,0.12507,0.039645,0.029476,0.0026087
0.50293,0.15918,0.15906,0.13632,0.045581,0.033144,0.0029503
0.54865,0.16445,0.16357,0.14535,0.052383,0.038061,0.0034424
0.59437,0.17275,0.17003,0.15173,0.053142,0.040745,0.0036595
0.64009,0.18133,0.17845,0.16083,0.055751,0.043473,0.0037779
0.68581,0.19138,0.1912,0.17101,0.057707,0.049306,0.0038963
0.73152,0.19836,0.19679,0.17849,0.063563,0.051133,0.0040146
0.77724,0.20659,0.20496,0.19298,0.068806,0.056441,0.004133
0.82296,0.21817,0.21347,0.20602,0.075924,0.062541,0.0046509
0.86868,0.22695,0.22421,0.21817,0.084277,0.066168,0.0065844
0.9144,0.23419,0.23285,0.22793,0.090922,0.071398,0.0072638
0.96012,0.24589,0.24211,0.24196,0.098305,0.074147,0.0085283
1.0058,0.25246,0.25058,0.25185,0.10586,0.077204,0.0088928
1.0516,0.26242,0.26097,0.26491,0.11336,0.084827,0.010711
1.0973,0.26855,0.26818,0.27729,0.1202,0.090238,0.011484
1.143,0.27457,0.27371,0.2855,0.12594,0.09662,0.013832
1.1887,0.28191,0.28007,0.29498,0.13292,0.10193,0.015458
1.2344,0.28753,0.28705,0.30642,0.14101,0.10682,0.01827
1.2801,0.29774,0.29432,0.31466,0.14589,0.11072,0.019002
1.3259,0.31008,0.3071,0.32166,0.15134,0.11517,0.01994
1.3716,0.31879,0.31753,0.32904,0.15395,0.1209,0.020657
1.4173,0.32536,0.32334,0.33836,0.16362,0.1242,0.023341
1.463,0.33148,0.32889,0.34939,0.17342,0.12959,0.025249
1.5087,0.34171,0.33852,0.36136,0.17971,0.13467,0.029745
1.5545,0.34724,0.34576,0.36762,0.18619,0.13964,0.032454
1.6002,0.35586,0.35287,0.3798,0.1924,0.14644,0.040484
1.6459,0.36119,0.35917,0.38884,0.20257,0.14966,0.044455
1.6916,0.36514,0.36415,0.40023,0.21174,0.15424,0.049605
1.7373,0.36959,0.36942,0.4073,0.21747,0.15819,0.0516
1.783,0.3784,0.37579,0.41834,0.2286,0.16703,0.0563
1.8288,0.38491,0.38254,0.42663,0.23602,0.17486,0.061116
1.8745,0.39099,0.38763,0.4344,0.24203,0.18262,0.065275
1.9202,0.40062,0.3969,0.44218,0.25025,0.18784,0.068143
1.9659,0.40689,0.40538,0.45304,0.25833,0.1935,0.070419
2.0116,0.41754,0.41629,0.45814,0.26724,0.20151,0.074111
2.0574,0.42299,0.42241,0.46669,0.27368,0.20649,0.076925
2.1031,0.43198,0.4293,0.4783,0.28056,0.21453,0.083529
2.1488,0.43951,0.43629,0.48898,0.29303,0.22152,0.087381
2.1945,0.44876,0.45014,0.50037,0.30268,0.22619,0.089323
2.2402,0.45656,0.45407,0.50728,0.31395,0.2361,0.094697
2.286,0.46388,0.46278,0.51984,0.32391,0.24331,0.099387
2.3317,0.47301,0.47253,0.5302,0.3296,0.25523,0.10471
2.3774,0.48434,0.48307,0.54156,0.33925,0.26461,0.11124
2.4231,0.48902,0.48915,0.55138,0.34781,0.2718,0.11525
2.4688,0.4926,0.49366,0.55833,0.36074,0.27878,0.1215
2.5145,0.49905,0.49883,0.56467,0.37176,0.28695,0.12673
2.5603,0.50477,0.5041,0.57713,0.37938,0.29996,0.13427
2.606,0.5129,0.51104,0.58554,0.3898,0.31036,0.13968
2.6517,0.51781,0.51818,0.59349,0.39825,0.31701,0.14537
2.6974,0.52688,0.52656,0.5998,0.40724,0.32544,0.15533
2.7431,0.53583,0.53406,0.6072,0.42121,0.33417,0.16758
2.7889,0.54498,0.54379,0.61428,0.43344,0.34312,0.17652
2.8346,0.55346,0.55449,0.62725,0.44388,0.34985,0.18372
2.8803,0.56275,0.56142,0.63587,0.45425,0.36055,0.19478
2.926,0.56767,0.56648,0.64283,0.46742,0.37512,0.20648
2.9717,0.57562,0.57498,0.65126,0.47797,0.38455,0.21588
3.0174,0.58195,0.58227,0.65766,0.48837,0.3922,0.23022
3.0632,0.59074,0.59007,0.6674,0.49787,0.40642,0.24217
3.1089,0.59894,0.59795,0.67654,0.51557,0.4136,0.25639
3.1546,0.60676,0.60984,0.68326,0.52909,0.4198,0.27255
3.2003,0.61844,0.61829,0.69038,0.54622,0.43042,0.28614
3.246,0.62464,0.62617,0.69616,0.56064,0.43824,0.30955
3.2918,0.63353,0.63482,0.7047,0.57452,0.45428,0.32261
3.3375,0.6432,0.64518,0.71192,0.58246,0.4698,0.34064
3.3832,0.6555,0.65757,0.7167,0.59907,0.48424,0.35964
3.4289,0.66508,0.66776,0.72425,0.60766,0.495,0.37977
3.4746,0.67718,0.67992,0.73211,0.62459,0.51329,0.39225
3.5203,0.68999,0.69287,0.73833,0.63858,0.5297,0.41296
3.5661,0.70446,0.70644,0.74373,0.6646,0.54507,0.4371
3.6118,0.71632,0.72107,0.74752,0.67678,0.55927,0.46314
3.6575,0.73606,0.73759,0.75304,0.69005,0.57276,0.48017
3.7032,0.75151,0.75666,0.75968,0.70196,0.58825,0.50007
3.7489,0.76276,0.76703,0.76499,0.71306,0.60357,0.52388
3.7947,0.77681,0.78162,0.77054,0.72815,0.62376,0.55018
3.8404,0.78854,0.79301,0.77597,0.74211,0.63964,0.57262
3.8861,0.80361,0.80458,0.78042,0.75535,0.6612,0.59939
3.9318,0.81265,0.81421,0.78441,0.76811,0.6794,0.62305
3.9775,0.82601,0.82797,0.79169,0.78174,0.69646,0.64861
4.0232,0.83622,0.84075,0.79474,0.79888,0.70626,0.67577
4.069,0.84775,0.85382,0.7983,0.80641,0.72275,0.70061
4.1147,0.85909,0.86308,0.80252,0.82284,0.73406,0.71871
4.1604,0.87477,0.87937,0.80696,0.8295,0.7504,0.73508
4.2061,0.8843,0.88792,0.80827,0.84057,0.76871,0.75948
4.2518,0.8948,0.89654,0.81408,0.85368,0.78766,0.77571
4.2976,0.90089,0.90429,0.82039,0.86457,0.80104,0.79787
4.3433,0.90765,0.91092,0.82302,0.87136,0.81709,0.81229
4.389,0.91351,0.91786,0.82593,0.8844,0.83133,0.8288
4.4347,0.92404,0.92647,0.82996,0.89363,0.8416,0.84264
4.4804,0.93108,0.93578,0.83521,0.90107,0.85343,0.85678
4.5262,0.9386,0.94194,0.83911,0.91245,0.86376,0.87024
4.5719,0.94519,0.94754,0.84361,0.91767,0.86989,0.88095
4.6176,0.9499,0.95143,0.84936,0.9238,0.88157,0.89338
4.6633,0.95452,0.95807,0.85182,0.92985,0.89249,0.90698
4.709,0.96051,0.96168,0.85315,0.93513,0.9011,0.91473
4.7547,0.96328,0.96631,0.85693,0.94105,0.90726,0.92347
4.8005,0.96788,0.96873,0.86095,0.94418,0.91636,0.93127
4.8462,0.96894,0.97114,0.8644,0.94817,0.92449,0.93834
4.8919,0.97287,0.97399,0.8668,0.95343,0.93027,0.95017
4.9376,0.97582,0.97667,0.8687,0.95576,0.93672,0.95701
4.9833,0.97943,0.98039,0.87012,0.959,0.94022,0.96164
5.0291,0.98152,0.98237,0.87212,0.96255,0.94277,0.96675
5.0748,0.98426,0.98512,0.87445,0.96519,0.94739,0.97205
5.1205,0.98617,0.98706,0.87934,0.96795,0.95358,0.97307
5.1662,0.98781,0.98816,0.88062,0.96867,0.95547,0.97513
5.2119,0.98831,0.98849,0.8826,0.96986,0.95873,0.9773
5.2576,0.98858,0.98937,0.88705,0.97177,0.96433,0.98242
5.3034,0.98975,0.99,0.88885,0.97521,0.96769,0.98464
5.3491,0.99006,0.99021,0.89167,0.97867,0.97054,0.98515
5.3948,0.99027,0.99042,0.89492,0.97969,0.97392,0.98564
5.4405,0.99047,0.99193,0.89774,0.98181,0.97521,0.98716
5.4862,0.99259,0.99304,0.89989,0.98272,0.97639,0.98787
5.532,0.99447,0.99523,0.90174,0.98538,0.97782,0.98917
5.5777,0.99604,0.99618,0.90325,0.98614,0.98017,0.99254
5.6234,0.99655,0.99657,0.90427,0.987,0.98377,0.99336
5.6691,0.99675,0.9968,0.9061,0.98758,0.98586,0.99526
5.7148,0.99695,0.99708,0.90953,0.98877,0.98753,0.99691
5.7605,0.99744,0.99823,0.91117,0.98911,0.98923,0.9973
5.8063,0.9989,0.99896,0.91184,0.98995,0.99065,0.99757
5.852,0.99912,0.99923,0.91565,0.99035,0.99091,0.9989
5.8977,0.99934,0.9995,0.91747,0.99137,0.99139,0.9991
5.9434,0.99962,0.99979,0.91938,0.99242,0.99267,0.9993
5.9775,0.99985,1,0.92171,0.99302,0.99415,0.99976
5.9849,0.99989,NaN,0.92201,0.99305,0.99423,1
5.9891,0.99992,NaN,0.92214,0.99308,0.99427,NaN
6.001,1,NaN,0.92248,0.99314,0.9944,NaN
6.0349,NaN,NaN,0.92405,0.99331,0.99474,NaN
6.0806,NaN,NaN,0.92554,0.99389,0.99519,NaN
6.1263,NaN,NaN,0.929,0.99475,0.99575,NaN
6.172,NaN,NaN,0.93472,0.9949,0.99607,NaN
6.2177,NaN,NaN,0.93643,0.99506,0.99636,NaN
6.2635,NaN,NaN,0.93766,0.99522,0.99652,NaN
6.3092,NaN,NaN,0.93795,0.99543,0.99665,NaN
6.3549,NaN,NaN,0.9394,0.99565,0.99677,NaN
6.4006,NaN,NaN,0.94084,0.99588,0.99689,NaN
6.4463,NaN,NaN,0.9425,0.99609,0.99702,NaN
6.492,NaN,NaN,0.94571,0.99631,0.99807,NaN
6.5378,NaN,NaN,0.94719,0.99649,0.99845,NaN
6.5835,NaN,NaN,0.94886,0.99664,0.99878,NaN
6.6292,NaN,NaN,0.94937,0.99678,0.99907,NaN
6.6749,NaN,NaN,0.95125,0.99692,0.99935,NaN
6.7206,NaN,NaN,0.95358,0.99705,0.99949,NaN
6.7664,NaN,NaN,0.95466,0.99715,0.99959,NaN
6.8121,NaN,NaN,0.95591,0.99725,0.99969,NaN
6.8578,NaN,NaN,0.95849,0.99735,0.99979,NaN
6.9035,NaN,NaN,0.96125,0.99745,0.99989,NaN
6.9492,NaN,NaN,0.96255,0.99754,1,NaN
6.951,NaN,NaN,0.96258,0.99755,1,NaN
6.9949,NaN,NaN,0.96338,0.99772,NaN,NaN
7.0407,NaN,NaN,0.96408,0.99817,NaN,NaN
7.0864,NaN,NaN,0.96697,0.99833,NaN,NaN
7.1321,NaN,NaN,0.96788,0.99845,NaN,NaN
7.1778,NaN,NaN,0.96801,0.99858,NaN,NaN
7.2235,NaN,NaN,0.96813,0.9987,NaN,NaN
7.2693,NaN,NaN,0.96826,0.99881,NaN,NaN
7.315,NaN,NaN,0.96839,0.99883,NaN,NaN
7.3607,NaN,NaN,0.96988,0.99885,NaN,NaN
7.4064,NaN,NaN,0.97099,0.99887,NaN,NaN
7.4521,NaN,NaN,0.97136,0.99889,NaN,NaN
7.4978,NaN,NaN,0.97383,0.99891,NaN,NaN
7.5436,NaN,NaN,0.97459,0.99893,NaN,NaN
7.5893,NaN,NaN,0.97587,0.99895,NaN,NaN
7.635,NaN,NaN,0.97633,0.99897,NaN,NaN
7.6807,NaN,NaN,0.97743,0.99899,NaN,NaN
7.7264,NaN,NaN,0.97774,0.99901,NaN,NaN
7.7722,NaN,NaN,0.97832,0.99903,NaN,NaN
7.8179,NaN,NaN,0.97943,0.99905,NaN,NaN
7.8636,NaN,NaN,0.97976,0.99906,NaN,NaN
7.9093,NaN,NaN,0.98104,0.99908,NaN,NaN
7.955,NaN,NaN,0.98127,0.9991,NaN,NaN
8.0008,NaN,NaN,0.9815,0.99912,NaN,NaN
8.0465,NaN,NaN,0.98226,0.99914,NaN,NaN
8.0922,NaN,NaN,0.98248,0.99916,NaN,NaN
8.1379,NaN,NaN,0.9827,0.99918,NaN,NaN
8.1836,NaN,NaN,0.98326,0.9992,NaN,NaN
8.2293,NaN,NaN,0.98382,0.99922,NaN,NaN
8.2751,NaN,NaN,0.985,0.99924,NaN,NaN
8.3208,NaN,NaN,0.98543,0.99926,NaN,NaN
8.3665,NaN,NaN,0.98591,0.99928,NaN,NaN
8.4122,NaN,NaN,0.98659,0.9993,NaN,NaN
8.4579,NaN,NaN,0.98711,0.99932,NaN,NaN
8.5037,NaN,NaN,0.98755,0.99934,NaN,NaN
8.5494,NaN,NaN,0.98782,0.99936,NaN,NaN
8.5951,NaN,NaN,0.98808,0.99938,NaN,NaN
8.6408,NaN,NaN,0.9895,0.9994,NaN,NaN
8.6865,NaN,NaN,0.99056,0.99941,NaN,NaN
8.7322,NaN,NaN,0.9911,0.99942,NaN,NaN
8.778,NaN,NaN,0.99145,0.99943,NaN,NaN
8.8237,NaN,NaN,0.99231,0.99944,NaN,NaN
8.8694,NaN,NaN,0.99247,0.99945,NaN,NaN
8.9151,NaN,NaN,0.99263,0.99946,NaN,NaN
8.9608,NaN,NaN,0.99279,0.99947,NaN,NaN
9.0066,NaN,NaN,0.99328,0.99948,NaN,NaN
9.0523,NaN,NaN,0.9937,0.99949,NaN,NaN
9.098,NaN,NaN,0.99404,0.9995,NaN,NaN
9.1437,NaN,NaN,0.99418,0.99951,NaN,NaN
9.1894,NaN,NaN,0.99432,0.99952,NaN,NaN
9.2351,NaN,NaN,0.99446,0.99953,NaN,NaN
9.2809,NaN,NaN,0.9946,0.99954,NaN,NaN
9.3266,NaN,NaN,0.99507,0.99955,NaN,NaN
9.3723,NaN,NaN,0.996,0.99956,NaN,NaN
9.418,NaN,NaN,0.9965,0.99957,NaN,NaN
9.4637,NaN,NaN,0.99667,0.99958,NaN,NaN
9.5095,NaN,NaN,0.99684,0.99959,NaN,NaN
9.5552,NaN,NaN,0.99701,0.9996,NaN,NaN
9.6009,NaN,NaN,0.99712,0.99961,NaN,NaN
9.6466,NaN,NaN,0.99723,0.99962,NaN,NaN
9.6923,NaN,NaN,0.99733,0.99963,NaN,NaN
9.7381,NaN,NaN,0.99744,0.99964,NaN,NaN
9.7838,NaN,NaN,0.99754,0.99965,NaN,NaN
9.8295,NaN,NaN,0.99768,0.99966,NaN,NaN
9.8752,NaN,NaN,0.99789,0.99967,NaN,NaN
9.9209,NaN,NaN,0.99809,0.99968,NaN,NaN
9.9666,NaN,NaN,0.99884,0.99969,NaN,NaN
10.012,NaN,NaN,0.99906,0.9997,NaN,NaN
10.058,NaN,NaN,0.99928,0.99971,NaN,NaN
10.104,NaN,NaN,0.99941,0.99972,NaN,NaN
10.15,NaN,NaN,0.99944,0.99973,NaN,NaN
10.195,NaN,NaN,0.99946,0.99974,NaN,NaN
10.241,NaN,NaN,0.99948,0.99975,NaN,NaN
10.287,NaN,NaN,0.9995,0.99976,NaN,NaN
10.332,NaN,NaN,0.99952,0.99977,NaN,NaN
10.378,NaN,NaN,0.99954,0.99978,NaN,NaN
10.424,NaN,NaN,0.99957,0.99979,NaN,NaN
10.47,NaN,NaN,0.99959,0.9998,NaN,NaN
10.515,NaN,NaN,0.99961,0.99981,NaN,NaN
10.561,NaN,NaN,0.99963,0.99982,NaN,NaN
10.607,NaN,NaN,0.99965,0.99983,NaN,NaN
10.652,NaN,NaN,0.99967,0.99984,NaN,NaN
10.698,NaN,NaN,0.9997,0.99985,NaN,NaN
10.744,NaN,NaN,0.99972,0.99986,NaN,NaN
10.79,NaN,NaN,0.99974,0.99987,NaN,NaN
10.835,NaN,NaN,0.99976,0.99988,NaN,NaN
10.881,NaN,NaN,0.99978,0.99989,NaN,NaN
10.927,NaN,NaN,0.9998,0.9999,NaN,NaN
10.972,NaN,NaN,0.99983,0.99991,NaN,NaN
11.018,NaN,NaN,0.99985,0.99992,NaN,NaN
11.064,NaN,NaN,0.99987,0.99993,NaN,NaN
11.11,NaN,NaN,0.99989,0.99994,NaN,NaN
11.155,NaN,NaN,0.99991,0.99995,NaN,NaN
11.201,NaN,NaN,0.99993,0.99996,NaN,NaN
11.247,NaN,NaN,0.99996,0.99997,NaN,NaN
11.292,NaN,NaN,0.99998,0.99998,NaN,NaN
11.338,NaN,NaN,1,0.99999,NaN,NaN
11.34,NaN,NaN,1,0.99999,NaN,NaN
11.384,NaN,NaN,NaN,1,NaN,NaN
11.384,NaN,NaN,NaN,1,NaN,NaN


==> cdf_zf.csv <==
2.9615e-05,NaN,NaN,0,NaN,NaN,NaN
2.9615e-05,NaN,NaN,0,NaN,NaN,NaN
0.00012512,0,NaN,3.903e-05,NaN,NaN,NaN
0.00012517,5.3603e-07,0,3.9053e-05,NaN,NaN,NaN
0.003575,0.0044256,0.0044092,0.0020145,0,NaN,NaN
0.004286,0.0045887,0.0045836,0.00253,0.00055724,0,NaN
0.051341,0.041501,0.040307,0.019046,0.0066548,0.0063746,NaN
0.10015,0.065316,0.065305,0.032965,0.011545,0.0082095,0
0.10265,0.066129,0.066001,0.033967,0.011616,0.0082631,5.5754e-05
0.15396,0.077081,0.076671,0.04926,0.014653,0.011741,0.0011913
0.20528,0.09181,0.091779,0.059933,0.017509,0.013925,0.001301
0.25659,0.1082,0.10616,0.076999,0.02286,0.016182,0.0014107
0.3079,0.11809,0.11719,0.089902,0.02498,0.01833,0.0015204
0.35921,0.12755,0.12808,0.099772,0.028919,0.022316,0.0016301
0.41052,0.14321,0.14123,0.11539,0.035371,0.025098,0.0017398
0.46183,0.15439,0.15153,0.12533,0.042129,0.029355,0.0024781
0.51314,0.15937,0.15917,0.13754,0.048996,0.033652,0.0028758
0.56446,0.1653,0.16485,0.14864,0.052616,0.040056,0.0036072
0.61577,0.17451,0.17369,0.15465,0.054861,0.042235,0.0037387
0.66708,0.18599,0.18275,0.16768,0.060716,0.04683,0.0038701
0.71839,0.19392,0.19367,0.17606,0.066181,0.050815,0.0040016
0.7697,0.20328,0.20271,0.1905,0.070819,0.054143,0.004133
0.82101,0.21233,0.20843,0.20591,0.078592,0.061865,0.0050563
0.87232,0.22382,0.22067,0.21865,0.086502,0.064892,0.0070303
0.92364,0.23222,0.23197,0.22947,0.094835,0.072088,0.0077082
0.97495,0.24443,0.24176,0.24593,0.10317,0.075675,0.0085884
1.0263,0.25334,0.25268,0.2582,0.11455,0.081175,0.0090989
1.0776,0.26335,0.26214,0.27153,0.11959,0.087408,0.010774
1.1289,0.26888,0.26529,0.28207,0.12749,0.09483,0.011987
1.1802,0.27433,0.27412,0.29382,0.13132,0.098781,0.015716
1.2315,0.28089,0.28224,0.30626,0.13944,0.1027,0.017921
1.2828,0.2929,0.28863,0.3151,0.14389,0.10995,0.018584
1.3341,0.30275,0.29995,0.32297,0.15571,0.1151,0.019724
1.3854,0.31234,0.31062,0.33028,0.16186,0.11826,0.020203
1.4367,0.32232,0.32155,0.34213,0.16853,0.12527,0.022599
1.4881,0.32886,0.32812,0.35663,0.17486,0.1319,0.026048
1.5394,0.33611,0.33395,0.36456,0.18489,0.13452,0.029477
1.5907,0.34714,0.34295,0.37639,0.19216,0.14116,0.03453
1.642,0.35225,0.34991,0.38778,0.201,0.14564,0.0398
1.6933,0.35742,0.35593,0.4005,0.21002,0.15043,0.045711
1.7446,0.36309,0.36321,0.40827,0.21411,0.15604,0.049315
1.7959,0.37101,0.37017,0.41976,0.22128,0.1619,0.05428
1.8472,0.37646,0.37527,0.43082,0.22719,0.16971,0.05685
1.8986,0.38567,0.38197,0.43675,0.23596,0.1795,0.062827
1.9499,0.39461,0.3915,0.45018,0.24704,0.18726,0.064961
2.0012,0.39962,0.39852,0.45764,0.25798,0.19342,0.067134
2.0525,0.40747,0.40636,0.46627,0.26705,0.20071,0.072841
2.1038,0.41283,0.4113,0.47852,0.27448,0.20968,0.076627
2.1551,0.42333,0.42261,0.48973,0.28249,0.21661,0.080231
2.2064,0.43258,0.43274,0.503,0.29075,0.22418,0.083491
2.2577,0.44042,0.43957,0.5099,0.30105,0.23093,0.085544
2.309,0.44627,0.44715,0.5252,0.30904,0.23775,0.089906
2.3604,0.45541,0.45494,0.53636,0.31777,0.24579,0.094883
2.4117,0.46427,0.46239,0.54688,0.32742,0.25462,0.097457
2.463,0.46965,0.4683,0.55802,0.33537,0.26057,0.10136
2.5143,0.47538,0.4749,0.56464,0.34257,0.26845,0.10721
2.5656,0.48179,0.48022,0.57902,0.35156,0.28228,0.11411
2.6169,0.48806,0.48744,0.58759,0.36032,0.28749,0.11757
2.6682,0.49364,0.493,0.59434,0.36828,0.29811,0.12595
2.7195,0.50122,0.49993,0.60306,0.37889,0.31009,0.12888
2.7708,0.50895,0.5086,0.61314,0.3832,0.31911,0.13738
2.8222,0.51717,0.51467,0.6228,0.39308,0.32401,0.14267
2.8735,0.5263,0.52411,0.63441,0.40039,0.33461,0.15031
2.9248,0.53063,0.52994,0.64277,0.40879,0.3425,0.15429
2.9761,0.53456,0.53479,0.65164,0.42117,0.35114,0.16243
3.0274,0.53859,0.53749,0.66116,0.43249,0.35789,0.17048
3.0787,0.54543,0.54489,0.67289,0.43948,0.36987,0.17742
3.13,0.5521,0.55117,0.67924,0.44667,0.37934,0.18363
3.1813,0.55727,0.55525,0.68813,0.45405,0.38965,0.19152
3.2326,0.56225,0.56326,0.69483,0.46441,0.39884,0.19893
3.284,0.56734,0.56651,0.70244,0.47689,0.40531,0.20523
3.3353,0.57268,0.5722,0.71166,0.4821,0.41615,0.22228
3.3866,0.58008,0.57928,0.71788,0.48851,0.42214,0.23197
3.4379,0.58568,0.58729,0.7258,0.498,0.43109,0.24486
3.4892,0.5937,0.59333,0.73512,0.50321,0.43886,0.25177
3.5405,0.60198,0.60071,0.73985,0.5112,0.44659,0.26378
3.5918,0.61053,0.60856,0.74521,0.51875,0.45519,0.27357
3.6431,0.61356,0.6147,0.75054,0.52827,0.46405,0.28071
3.6945,0.61924,0.62039,0.7582,0.53566,0.47533,0.28972
3.7458,0.62804,0.62789,0.7649,0.54723,0.48371,0.30115
3.7971,0.63304,0.63392,0.77059,0.55711,0.49224,0.31049
3.8484,0.63866,0.63919,0.77686,0.56272,0.49928,0.32245
3.8997,0.64664,0.64755,0.78071,0.57038,0.5064,0.33152
3.951,0.65204,0.65221,0.78861,0.57633,0.51537,0.33963
4.0023,0.65517,0.65673,0.79222,0.58494,0.52807,0.35243
4.0536,0.65976,0.66082,0.79764,0.59209,0.53908,0.36443
4.1049,0.66592,0.66658,0.80104,0.59886,0.54953,0.37561
4.1563,0.67248,0.67408,0.80679,0.60808,0.55899,0.38194
4.2076,0.67935,0.67976,0.80829,0.61684,0.56959,0.39106
4.2589,0.68501,0.68721,0.815,0.62643,0.57911,0.40478
4.3102,0.69082,0.69236,0.82137,0.63143,0.58522,0.41315
4.3615,0.69967,0.70182,0.82504,0.64052,0.59581,0.41897
4.4128,0.70598,0.70623,0.82761,0.6478,0.60462,0.4246
4.4641,0.7105,0.71054,0.83341,0.65893,0.61161,0.43239
4.5154,0.7171,0.71857,0.83887,0.66499,0.61506,0.43898
4.5667,0.72248,0.7225,0.84323,0.67453,0.62239,0.44601
4.6181,0.72917,0.73004,0.84938,0.68107,0.63128,0.45609
4.6694,0.73919,0.74013,0.85201,0.68416,0.63921,0.46616
4.7207,0.74461,0.74413,0.85373,0.68888,0.65376,0.47777
4.772,0.75117,0.75274,0.85818,0.6947,0.65999,0.48567
4.8233,0.75887,0.75976,0.8625,0.70214,0.665,0.49678
4.8746,0.76233,0.76296,0.86595,0.70922,0.67078,0.51403
4.9259,0.76861,0.76894,0.86832,0.71875,0.6741,0.52354
4.9772,0.77522,0.77644,0.86992,0.72585,0.6803,0.53116
5.0286,0.78099,0.78166,0.87211,0.73354,0.68729,0.54163
5.0799,0.78545,0.78678,0.87488,0.74018,0.6955,0.54765
5.1312,0.78949,0.7918,0.87959,0.74702,0.70079,0.5555
5.1825,0.7951,0.79357,0.8809,0.75364,0.71068,0.56384
5.2338,0.79731,0.79908,0.88526,0.75592,0.71582,0.57179
5.2851,0.80403,0.80462,0.88815,0.76337,0.72463,0.5828
5.3364,0.80672,0.80738,0.89114,0.77163,0.73215,0.59881
5.3877,0.80903,0.81144,0.89476,0.77874,0.74064,0.60781
5.439,0.81345,0.81443,0.89771,0.78632,0.7472,0.61747
5.4904,0.81745,0.81827,0.90008,0.79071,0.75399,0.62291
5.5417,0.82106,0.82308,0.90227,0.79469,0.76207,0.63342
5.593,0.82794,0.82801,0.90337,0.8006,0.76897,0.64099
5.6443,0.83398,0.83436,0.90537,0.80435,0.77505,0.64411
5.6956,0.83625,0.83865,0.90753,0.80678,0.77951,0.64836
5.7469,0.8432,0.8461,0.91081,0.80823,0.78366,0.65387
5.7982,0.84861,0.84902,0.91173,0.80979,0.79009,0.66508
5.8495,0.85323,0.85368,0.91553,0.81343,0.79367,0.67057
5.9008,0.85795,0.85837,0.91752,0.82104,0.80024,0.68
5.9522,0.86137,0.86151,0.91957,0.82401,0.80685,0.69202
6.0035,0.86557,0.86895,0.92255,0.82962,0.81121,0.69832
6.0548,0.87146,0.87213,0.92482,0.83582,0.81636,0.70274
6.1061,0.87626,0.87783,0.92656,0.84125,0.82076,0.71304
6.1574,0.87957,0.88091,0.93257,0.84838,0.82198,0.71794
6.2087,0.88205,0.88243,0.9362,0.85297,0.82439,0.72384
6.26,0.88324,0.88464,0.93764,0.85746,0.82676,0.73022
6.3113,0.88843,0.89048,0.93796,0.86176,0.82889,0.73465
6.3626,0.89217,0.89451,0.93961,0.86576,0.83694,0.74126
6.414,0.89738,0.89858,0.94107,0.8708,0.84283,0.74529
6.4653,0.90098,0.90232,0.94419,0.874,0.84746,0.75389
6.5166,0.90512,0.90652,0.94624,0.87883,0.85592,0.75705
6.5679,0.90781,0.90936,0.948,0.88274,0.85977,0.76235
6.6192,0.91146,0.91372,0.94926,0.88717,0.86535,0.76735
6.6705,0.91484,0.91511,0.95114,0.891,0.87187,0.7748
6.7218,0.91884,0.92006,0.9536,0.89659,0.87647,0.78434
6.7731,0.92128,0.92153,0.95536,0.8987,0.8791,0.78866
6.8245,0.92283,0.92344,0.95745,0.90346,0.88204,0.79415
6.8758,0.92445,0.92598,0.95984,0.90525,0.88503,0.80203
6.9271,0.92695,0.92856,0.96212,0.90756,0.88873,0.80468
6.9784,0.93079,0.93071,0.96303,0.91306,0.89053,0.80637
7.0297,0.93206,0.9326,0.96395,0.91635,0.89242,0.81228
7.081,0.93407,0.9356,0.96668,0.91772,0.89521,0.81732
7.1323,0.9365,0.93679,0.96788,0.91902,0.90174,0.82397
7.1836,0.93718,0.93741,0.96803,0.92066,0.90322,0.82604
7.2349,0.93896,0.93969,0.96817,0.92194,0.90527,0.8308
7.2863,0.94021,0.94104,0.96831,0.92478,0.90853,0.8358
7.3376,0.94247,0.94402,0.96845,0.92802,0.91002,0.83963
7.3889,0.94443,0.94611,0.97085,0.92973,0.91215,0.84412
7.4402,0.94608,0.94768,0.97126,0.93275,0.91577,0.84874
7.4915,0.95098,0.95246,0.972,0.93557,0.91783,0.85459
7.5428,0.95231,0.95329,0.97455,0.93931,0.92102,0.85741
7.5941,0.95428,0.95388,0.97591,0.9424,0.92449,0.8615
7.6454,0.95472,0.95529,0.97645,0.94598,0.92835,0.86671
7.6967,0.9586,0.95895,0.97754,0.94808,0.92972,0.87134
7.7481,0.96131,0.96194,0.97789,0.95081,0.93366,0.87544
7.7994,0.96182,0.96358,0.9793,0.95245,0.93583,0.88206
7.8507,0.96433,0.96451,0.97967,0.95293,0.93974,0.88531
7.902,0.96496,0.96503,0.981,0.95578,0.9449,0.88859
7.9533,0.96557,0.96543,0.98126,0.96017,0.94805,0.89056
8.0046,0.96676,0.96816,0.98152,0.96066,0.94952,0.89182
8.0559,0.96976,0.97158,0.9823,0.9624,0.95126,0.89442
8.1072,0.97176,0.97299,0.98255,0.96667,0.9522,0.89967
8.1585,0.97466,0.97505,0.98292,0.96775,0.95553,0.90227
8.2099,0.97524,0.97576,0.98358,0.96889,0.95728,0.90598
8.2612,0.97592,0.97618,0.98476,0.97163,0.95805,0.9076
8.3125,0.97683,0.97673,0.98537,0.9728,0.96114,0.91087
8.3638,0.97734,0.9785,0.98586,0.97314,0.96291,0.91524
8.4151,0.9793,0.97897,0.98662,0.97391,0.96435,0.91801
8.4664,0.97967,0.98006,0.9872,0.97414,0.96894,0.91963
8.5177,0.98146,0.98222,0.98763,0.97436,0.96999,0.92539
8.569,0.98242,0.98265,0.98793,0.97527,0.97124,0.92663
8.6204,0.98448,0.98451,0.98914,0.97751,0.97338,0.92811
8.6717,0.98589,0.986,0.99001,0.9816,0.97387,0.93072
8.723,0.98628,0.9868,0.99101,0.98262,0.97433,0.93296
8.7743,0.98813,0.98785,0.99142,0.98323,0.97572,0.93579
8.8256,0.98852,0.98857,0.99232,0.98469,0.97665,0.93639
8.8769,0.98896,0.989,0.9925,0.98571,0.97775,0.93818
8.9282,0.98957,0.98946,0.99268,0.98668,0.97817,0.94065
8.9795,0.99005,0.98999,0.99285,0.98715,0.97845,0.94668
9.0308,0.9903,0.9903,0.99355,0.98752,0.97887,0.95129
9.0822,0.99078,0.99132,0.99392,0.9877,0.98035,0.95427
9.1335,0.99236,0.9924,0.99415,0.98787,0.98173,0.95782
9.1848,0.99252,0.99255,0.99431,0.98805,0.98197,0.95995
9.2361,0.99268,0.99271,0.99447,0.98959,0.98286,0.96292
9.2874,0.99285,0.99297,0.99462,0.99116,0.98463,0.96556
9.3387,0.99363,0.99391,0.99522,0.99189,0.98531,0.96589
9.39,0.99386,0.99413,0.99629,0.99256,0.98736,0.96697
9.4413,0.99408,0.99424,0.99659,0.99327,0.98938,0.96827
9.4926,0.99423,0.99436,0.99678,0.99436,0.99043,0.96905
9.544,0.99438,0.99447,0.99696,0.99473,0.99115,0.9715
9.5953,0.99453,0.99459,0.99711,0.99494,0.99128,0.97287
9.6466,0.99496,0.99508,0.99723,0.99515,0.99141,0.97434
9.6979,0.99609,0.99609,0.99734,0.99579,0.99155,0.97627
9.7492,0.99647,0.99644,0.99746,0.99692,0.99173,0.97706
9.8005,0.99659,0.99657,0.99758,0.9974,0.99231,0.9782
9.8518,0.99672,0.9967,0.99778,0.99765,0.99292,0.97967
9.9031,0.99684,0.99682,0.99801,0.99771,0.99368,0.98236
9.9544,0.99696,0.99695,0.99851,0.99777,0.99402,0.98311
10.006,0.99779,0.99757,0.99903,0.99784,0.99433,0.98575
10.057,0.99814,0.99823,0.99927,0.9979,0.99466,0.98593
10.108,0.99831,0.99834,0.99942,0.99796,0.99524,0.98611
10.16,0.99842,0.99844,0.99944,0.99802,0.99547,0.98629
10.211,0.99854,0.99854,0.99946,0.99809,0.9957,0.98819
10.262,0.99866,0.99865,0.99949,0.99815,0.99594,0.98877
10.314,0.99878,0.99875,0.99951,0.99821,0.9962,0.98909
10.365,0.99884,0.99883,0.99954,0.99836,0.99652,0.98945
10.416,0.99889,0.99889,0.99956,0.99851,0.99708,0.98991
10.468,0.99893,0.99894,0.99959,0.99867,0.99721,0.99041
10.519,0.99898,0.99899,0.99961,0.99881,0.99735,0.99136
10.57,0.99902,0.99905,0.99963,0.99885,0.99749,0.99174
10.621,0.99907,0.9991,0.99966,0.99889,0.99779,0.99219
10.673,0.99911,0.99916,0.99968,0.99893,0.99836,0.99329
10.724,0.99915,0.99921,0.99971,0.99897,0.99853,0.9936
10.775,0.9992,0.99926,0.99973,0.999,0.99871,0.99381
10.827,0.99924,0.99932,0.99976,0.99904,0.99884,0.99402
10.878,0.99929,0.99937,0.99978,0.99908,0.9989,0.9943
10.929,0.99933,0.99946,0.99981,0.99912,0.99897,0.99459
10.981,0.99938,0.9996,0.99983,0.99916,0.99903,0.99514
11.032,0.99949,0.99974,0.99985,0.99919,0.9991,0.99589
11.083,0.9997,0.99988,0.99988,0.99923,0.99916,0.99626
11.127,0.99989,1,0.9999,0.99926,0.99922,0.99662
11.135,0.99992,NaN,0.9999,0.99927,0.99923,0.99668
11.153,1,NaN,0.99991,0.99928,0.99925,0.99685
11.186,NaN,NaN,0.99993,0.99931,0.99929,0.99737
11.237,NaN,NaN,0.99995,0.99935,0.99936,0.99766
11.289,NaN,NaN,0.99998,0.99938,0.99946,0.9977
11.34,NaN,NaN,1,0.99954,0.99967,0.99775
11.34,NaN,NaN,1,0.99954,0.99967,0.99775
11.391,NaN,NaN,NaN,0.99985,0.99988,0.99779
11.417,NaN,NaN,NaN,1,0.99999,0.99781
11.42,NaN,NaN,NaN,NaN,1,0.99782
11.442,NaN,NaN,NaN,NaN,NaN,0.99784
11.494,NaN,NaN,NaN,NaN,NaN,0.99788
11.545,NaN,NaN,NaN,NaN,NaN,0.99793
11.596,NaN,NaN,NaN,NaN,NaN,0.99797
11.648,NaN,NaN,NaN,NaN,NaN,0.99802
11.699,NaN,NaN,NaN,NaN,NaN,0.99806
11.75,NaN,NaN,NaN,NaN,NaN,0.99811
11.802,NaN,NaN,NaN,NaN,NaN,0.99815
11.853,NaN,NaN,NaN,NaN,NaN,0.9982
11.904,NaN,NaN,NaN,NaN,NaN,0.99831
11.956,NaN,NaN,NaN,NaN,NaN,0.99844
12.007,NaN,NaN,NaN,NaN,NaN,0.99858
12.058,NaN,NaN,NaN,NaN,NaN,0.99872
12.11,NaN,NaN,NaN,NaN,NaN,0.99891
12.161,NaN,NaN,NaN,NaN,NaN,0.99922
12.212,NaN,NaN,NaN,NaN,NaN,0.99943
12.263,NaN,NaN,NaN,NaN,NaN,0.99948
12.315,NaN,NaN,NaN,NaN,NaN,0.99953
12.366,NaN,NaN,NaN,NaN,NaN,0.99958
12.417,NaN,NaN,NaN,NaN,NaN,0.99963
12.469,NaN,NaN,NaN,NaN,NaN,0.99969
12.52,NaN,NaN,NaN,NaN,NaN,0.99974
12.571,NaN,NaN,NaN,NaN,NaN,0.99979
12.623,NaN,NaN,NaN,NaN,NaN,0.99984
12.674,NaN,NaN,NaN,NaN,NaN,0.9999
12.725,NaN,NaN,NaN,NaN,NaN,0.99995
12.777,NaN,NaN,NaN,NaN,NaN,1
12.777,NaN,NaN,NaN,NaN,NaN,1


==> converge.csv <==
1,0.15947,3.3329,2.5047,3.7916
5,0.19212,3.1236,2.5896,3.7597
10,0.24882,3.1728,2.7112,3.78
20,0.27562,3.2038,2.7698,3.7935
40,0.32529,3.1914,2.7961,3.7994
80,0.36062,3.1492,2.8431,3.8069
160,0.45183,3.0948,2.9932,3.8464
320,0.66086,3.1581,3.3294,3.9185
640,1.3721,3.4061,3.7643,4.0067
1280,2.5104,3.7679,3.9743,4.0898


==> err.csv <==
0.040533,NaN,NaN,NaN,NaN,NaN,0
0.040533,NaN,NaN,NaN,NaN,NaN,0
0.17778,NaN,NaN,NaN,NaN,0,0.043017
0.19964,NaN,NaN,0,0,0.0013094,0.057064
0.19964,NaN,NaN,0,0,0.0013094,0.057064
0.39897,NaN,NaN,0.0042768,0.0056864,0.0090216,0.15772
0.63677,NaN,0,0.010672,0.015434,0.019172,0.25133
0.70236,0,0.00046956,0.011977,0.020266,0.025227,0.28126
0.75741,0.00036572,0.00086367,0.014431,0.023544,0.030109,0.30747
1.1158,0.0016291,0.0017076,0.024451,0.050342,0.058276,0.45962
1.4743,0.0038084,0.0051254,0.036695,0.082686,0.095619,0.56417
1.8327,0.0077042,0.0089757,0.049554,0.1171,0.1298,0.65687
2.1912,0.010475,0.010726,0.063358,0.15108,0.15237,0.73058
2.5496,0.011665,0.013269,0.077754,0.17989,0.182,0.7851
2.908,0.014702,0.016755,0.089995,0.20855,0.20564,0.83401
3.2665,0.021839,0.026989,0.098783,0.23143,0.235,0.86716
3.6249,0.029815,0.031879,0.1108,0.25397,0.26005,0.90137
3.9833,0.034714,0.037785,0.11896,0.27649,0.29151,0.92192
4.3418,0.038435,0.042493,0.1301,0.30615,0.31181,0.93336
4.7002,0.044492,0.048152,0.13975,0.33135,0.34535,0.94847
5.0587,0.051236,0.058802,0.14635,0.35459,0.37206,0.95954
5.4171,0.061087,0.066664,0.1576,0.37498,0.3956,0.9721
5.7755,0.068736,0.078651,0.16519,0.3965,0.42251,0.97702
6.134,0.076697,0.085114,0.17511,0.41443,0.44631,0.98208
6.4924,0.082495,0.092913,0.18942,0.4386,0.46639,0.98467
6.8508,0.089455,0.098221,0.19971,0.45015,0.48703,0.9866
7.2093,0.097608,0.11044,0.20987,0.46582,0.51144,0.98849
7.5677,0.10844,0.11502,0.22351,0.48557,0.52864,0.99038
7.9261,0.11382,0.12009,0.23218,0.4974,0.54589,0.99171
8.2846,0.11911,0.12382,0.24187,0.51147,0.55623,0.99252
8.643,0.12312,0.12731,0.25546,0.51907,0.56798,0.99355
9.0015,0.12807,0.13138,0.26483,0.52751,0.57971,0.99428
9.3599,0.13021,0.13735,0.27287,0.54359,0.58724,0.99454
9.7183,0.13609,0.14144,0.28082,0.55046,0.59931,0.99504
10.077,0.13913,0.14589,0.28886,0.56298,0.6116,0.99658
10.435,0.14335,0.15238,0.29443,0.57448,0.62294,0.99692
10.794,0.1485,0.15912,0.30145,0.58288,0.6299,0.99788
11.152,0.15664,0.16539,0.30733,0.5888,0.63881,0.99833
11.511,0.16117,0.16988,0.31928,0.5927,0.64606,0.99851
11.869,0.16798,0.17702,0.32836,0.60053,0.65389,0.9987
12.227,0.17171,0.18337,0.33646,0.60753,0.65801,0.99936
12.586,0.17801,0.18825,0.34629,0.61704,0.66605,0.99944
12.944,0.18192,0.19482,0.35443,0.62271,0.67342,0.99947
13.303,0.18757,0.20234,0.3605,0.63155,0.67914,0.9995
13.661,0.19607,0.20891,0.36922,0.63813,0.68385,0.99953
14.02,0.20351,0.21535,0.37761,0.64607,0.69289,0.99957
14.378,0.20908,0.21909,0.38423,0.65284,0.69977,0.9996
14.736,0.215,0.22474,0.3909,0.6551,0.70699,0.99963
15.095,0.22004,0.23391,0.3979,0.66048,0.71577,0.99967
15.453,0.22909,0.24257,0.40705,0.66493,0.72189,0.9997
15.812,0.23349,0.24791,0.4112,0.67157,0.72607,0.99973
16.17,0.24003,0.25541,0.41919,0.67891,0.73116,0.99976
16.529,0.24783,0.2609,0.4252,0.68493,0.73389,0.9998
16.887,0.25119,0.27121,0.43133,0.68945,0.73758,0.99983
17.246,0.26098,0.27653,0.43787,0.69153,0.74487,0.99986
17.604,0.26849,0.28215,0.43988,0.69757,0.74891,0.99989
17.962,0.27249,0.2936,0.44577,0.70098,0.75341,0.99993
18.321,0.28085,0.30274,0.45211,0.70445,0.75989,0.99996
18.679,0.2892,0.30831,0.45794,0.70644,0.76368,0.99999
18.77,0.29132,0.31026,0.45879,0.70684,0.76483,1
19.038,0.29616,0.31421,0.46448,0.7125,0.76712,NaN
19.396,0.30369,0.31882,0.46879,0.71654,0.77505,NaN
19.755,0.30867,0.32711,0.47238,0.71893,0.78383,NaN
20.113,0.31229,0.3308,0.47664,0.72432,0.78975,NaN
20.471,0.31925,0.33755,0.48567,0.72831,0.7963,NaN
20.83,0.32505,0.34434,0.49498,0.73437,0.8041,NaN
21.188,0.33266,0.35079,0.49972,0.73837,0.80831,NaN
21.547,0.3373,0.3563,0.50447,0.74338,0.81226,NaN
21.905,0.34602,0.36141,0.51286,0.7459,0.8142,NaN
22.264,0.35192,0.36348,0.51641,0.74879,0.81805,NaN
22.622,0.35512,0.36841,0.51986,0.75194,0.82172,NaN
22.981,0.361,0.3759,0.5269,0.75302,0.82417,NaN
23.339,0.36712,0.3797,0.53253,0.75766,0.82701,NaN
23.697,0.37138,0.38656,0.53815,0.76315,0.82935,NaN
24.056,0.37401,0.39029,0.54353,0.77025,0.83082,NaN
24.414,0.37962,0.39696,0.54992,0.77381,0.83203,NaN
24.773,0.38482,0.40176,0.55598,0.77721,0.83613,NaN
25.131,0.39054,0.40989,0.55856,0.77998,0.83943,NaN
25.49,0.39913,0.41525,0.56188,0.78371,0.84159,NaN
25.848,0.40603,0.421,0.56862,0.78792,0.84382,NaN
26.206,0.41029,0.42992,0.57511,0.79145,0.84718,NaN
26.565,0.41714,0.43403,0.58236,0.79504,0.84791,NaN
26.923,0.42435,0.44152,0.58689,0.79964,0.85127,NaN
27.282,0.4297,0.44801,0.5936,0.80343,0.85322,NaN
27.64,0.43557,0.45588,0.59576,0.80512,0.85502,NaN
27.999,0.44068,0.46169,0.60124,0.80626,0.85843,NaN
28.357,0.44811,0.46496,0.60521,0.8089,0.86243,NaN
28.715,0.45422,0.46879,0.60795,0.81156,0.86604,NaN
29.074,0.45873,0.47509,0.61205,0.81354,0.86834,NaN
29.432,0.46484,0.48052,0.61679,0.81612,0.8704,NaN
29.791,0.47107,0.48633,0.62052,0.82004,0.87309,NaN
30.149,0.47514,0.4936,0.62523,0.8229,0.87591,NaN
30.508,0.48237,0.49756,0.62947,0.82591,0.87777,NaN
30.866,0.4864,0.50629,0.63444,0.83031,0.88231,NaN
31.225,0.49386,0.51153,0.63856,0.8315,0.8846,NaN
31.583,0.49906,0.51598,0.64143,0.83455,0.88504,NaN
31.941,0.50484,0.51908,0.64601,0.83502,0.88602,NaN
32.3,0.51083,0.52361,0.64748,0.8361,0.88717,NaN
32.658,0.51185,0.52912,0.65369,0.83775,0.88818,NaN
33.017,0.5166,0.53619,0.6573,0.83882,0.89057,NaN
33.375,0.52089,0.54303,0.66258,0.83951,0.89253,NaN
33.734,0.5259,0.54866,0.6644,0.84195,0.89438,NaN
34.092,0.53665,0.55489,0.66668,0.84532,0.89487,NaN
34.45,0.54405,0.55873,0.66759,0.8462,0.89523,NaN
34.809,0.54753,0.56232,0.67231,0.84955,0.89568,NaN
35.167,0.55102,0.56864,0.67465,0.85205,0.89697,NaN
35.526,0.55561,0.57324,0.67908,0.85419,0.89892,NaN
35.884,0.56071,0.57845,0.6851,0.85577,0.90146,NaN
36.243,0.56538,0.58422,0.68792,0.85792,0.90393,NaN
36.601,0.56754,0.59012,0.69356,0.85925,0.90513,NaN
36.96,0.57538,0.59503,0.70002,0.86324,0.90622,NaN
37.318,0.58266,0.59848,0.70412,0.86521,0.90745,NaN
37.676,0.58771,0.60428,0.70735,0.86583,0.90813,NaN
38.035,0.5926,0.60849,0.71309,0.86689,0.90937,NaN
38.393,0.5962,0.61654,0.71568,0.86952,0.90995,NaN
38.752,0.60279,0.61866,0.72063,0.87236,0.91067,NaN
39.11,0.60793,0.62381,0.72422,0.87446,0.91234,NaN
39.469,0.61365,0.62879,0.7267,0.87484,0.91545,NaN
39.827,0.61601,0.63256,0.73278,0.87704,0.91846,NaN
40.185,0.62263,0.63874,0.73721,0.87852,0.91869,NaN
40.544,0.62824,0.64266,0.74031,0.88027,0.91893,NaN
40.902,0.63568,0.64844,0.74368,0.88309,0.91929,NaN
41.261,0.64023,0.65291,0.74764,0.88504,0.92017,NaN
41.619,0.64446,0.65898,0.74856,0.88697,0.92171,NaN
41.978,0.65071,0.66367,0.7513,0.88778,0.92303,NaN
42.336,0.65536,0.67037,0.75409,0.89051,0.92402,NaN
42.695,0.65719,0.67225,0.75954,0.89077,0.92525,NaN
43.053,0.66331,0.68058,0.76252,0.89104,0.9261,NaN
43.411,0.66837,0.6847,0.76516,0.89241,0.92665,NaN
43.77,0.67242,0.68894,0.76965,0.89331,0.92825,NaN
44.128,0.67924,0.69095,0.77191,0.89684,0.92936,NaN
44.487,0.68405,0.69498,0.77379,0.89852,0.93033,NaN
44.845,0.68677,0.69977,0.77832,0.89922,0.93205,NaN
45.204,0.69126,0.70566,0.77998,0.90113,0.93251,NaN
45.562,0.69832,0.70958,0.78344,0.90198,0.9334,NaN
45.92,0.70135,0.71125,0.78586,0.90228,0.9343,NaN
46.279,0.7055,0.71421,0.79098,0.9034,0.93638,NaN
46.637,0.70991,0.71801,0.79207,0.90442,0.93756,NaN
46.996,0.71303,0.72519,0.79488,0.90642,0.94075,NaN
47.354,0.71787,0.72747,0.79856,0.90845,0.94189,NaN
47.713,0.72055,0.73333,0.80051,0.90958,0.94232,NaN
48.071,0.72431,0.736,0.80364,0.91074,0.94292,NaN
48.43,0.7308,0.73846,0.80739,0.91234,0.94354,NaN
48.788,0.73307,0.74217,0.81108,0.91524,0.94419,NaN
49.146,0.73678,0.74603,0.81487,0.91903,0.94448,NaN
49.505,0.74048,0.75223,0.81882,0.9202,0.94604,NaN
49.863,0.7436,0.75779,0.82078,0.92056,0.94768,NaN
50.222,0.7484,0.75939,0.82332,0.92208,0.94911,NaN
50.58,0.75211,0.76303,0.827,0.92252,0.94976,NaN
50.939,0.7574,0.76419,0.82942,0.92366,0.95073,NaN
51.297,0.76027,0.76879,0.83118,0.9258,0.95185,NaN
51.655,0.76214,0.77313,0.83333,0.92784,0.95281,NaN
52.014,0.76539,0.77738,0.83661,0.92899,0.95492,NaN
52.372,0.77239,0.78175,0.83902,0.92948,0.95585,NaN
52.731,0.77751,0.78711,0.84161,0.93076,0.95681,NaN
53.089,0.78245,0.79054,0.84378,0.93319,0.9583,NaN
53.448,0.78735,0.79741,0.84481,0.93506,0.95923,NaN
53.806,0.79326,0.79947,0.84711,0.93741,0.96042,NaN
54.165,0.79658,0.80572,0.84879,0.9383,0.96084,NaN
54.523,0.80065,0.81158,0.85359,0.93944,0.96113,NaN
54.881,0.80537,0.8154,0.85662,0.94132,0.96236,NaN
55.24,0.80983,0.82073,0.85707,0.94296,0.96318,NaN
55.598,0.81564,0.82504,0.86081,0.94318,0.96366,NaN
55.957,0.8202,0.83116,0.8643,0.9434,0.96429,NaN
56.315,0.82739,0.83359,0.86629,0.94554,0.96456,NaN
56.674,0.82967,0.83663,0.86862,0.94825,0.96483,NaN
57.032,0.83286,0.83884,0.87104,0.94958,0.96527,NaN
57.39,0.83464,0.84229,0.87427,0.95124,0.96614,NaN
57.749,0.83933,0.84678,0.87564,0.95181,0.96656,NaN
58.107,0.84354,0.85149,0.87934,0.9529,0.9675,NaN
58.466,0.84792,0.85627,0.8813,0.95519,0.96792,NaN
58.824,0.8537,0.8581,0.88293,0.95678,0.96841,NaN
59.183,0.8565,0.85946,0.88535,0.95786,0.96901,NaN
59.541,0.85859,0.86084,0.88632,0.9584,0.97002,NaN
59.9,0.86011,0.86409,0.88887,0.9592,0.97117,NaN
60.258,0.86279,0.86656,0.89008,0.96035,0.97165,NaN
60.616,0.86823,0.87434,0.89302,0.96153,0.97219,NaN
60.975,0.87199,0.87845,0.89482,0.96242,0.97336,NaN
61.333,0.87636,0.88235,0.8955,0.96359,0.9736,NaN
61.692,0.88033,0.8837,0.89685,0.96457,0.97446,NaN
62.05,0.8846,0.88841,0.90005,0.96708,0.97512,NaN
62.409,0.88674,0.89141,0.90329,0.96872,0.97549,NaN
62.767,0.89095,0.8946,0.9066,0.96917,0.97627,NaN
63.125,0.89352,0.89645,0.90755,0.96947,0.97642,NaN
63.484,0.89682,0.89878,0.91184,0.97093,0.97658,NaN
63.842,0.90072,0.90468,0.91487,0.97211,0.97674,NaN
64.201,0.90496,0.90941,0.91884,0.97252,0.97698,NaN
64.559,0.90774,0.91233,0.92063,0.97291,0.97725,NaN
64.918,0.9099,0.91625,0.9222,0.97325,0.97756,NaN
65.276,0.91522,0.91741,0.92487,0.97342,0.97791,NaN
65.635,0.91764,0.91907,0.92651,0.9736,0.97863,NaN
65.993,0.91858,0.92158,0.92815,0.97378,0.97885,NaN
66.351,0.92068,0.92342,0.92927,0.97445,0.97907,NaN
66.71,0.92442,0.9266,0.93183,0.9756,0.97948,NaN
67.068,0.92713,0.92991,0.93369,0.97597,0.98009,NaN
67.427,0.92973,0.93144,0.93527,0.97661,0.98048,NaN
67.785,0.93047,0.93296,0.93572,0.97724,0.98068,NaN
68.144,0.93317,0.93447,0.93826,0.97805,0.98089,NaN
68.502,0.9351,0.93637,0.93953,0.97933,0.98117,NaN
68.86,0.93676,0.93896,0.93987,0.97954,0.98148,NaN
69.219,0.93933,0.94102,0.94134,0.97974,0.98206,NaN
69.577,0.94133,0.94296,0.9428,0.98045,0.98379,NaN
69.936,0.94408,0.94509,0.94625,0.98066,0.98432,NaN
70.294,0.94614,0.9474,0.94863,0.98088,0.9853,NaN
70.653,0.95066,0.95124,0.94901,0.9814,0.98599,NaN
71.011,0.95336,0.95373,0.94925,0.98171,0.98705,NaN
71.37,0.95472,0.95494,0.9497,0.98191,0.98732,NaN
71.728,0.95666,0.95784,0.95276,0.98212,0.98756,NaN
72.086,0.95889,0.9596,0.95482,0.98337,0.98775,NaN
72.445,0.96083,0.9608,0.9557,0.98349,0.98794,NaN
72.803,0.96273,0.96285,0.95761,0.98361,0.98872,NaN
73.162,0.96398,0.96452,0.95923,0.98374,0.9911,NaN
73.52,0.96705,0.96794,0.96117,0.98386,0.99161,NaN
73.879,0.96978,0.97012,0.96222,0.98466,0.99181,NaN
74.237,0.97175,0.97208,0.96344,0.98549,0.99198,NaN
74.595,0.97332,0.97338,0.96653,0.98696,0.99214,NaN
74.954,0.97568,0.97565,0.96809,0.98769,0.9924,NaN
75.312,0.97685,0.97688,0.97045,0.98828,0.99288,NaN
75.671,0.97865,0.97843,0.97175,0.9896,0.99302,NaN
76.029,0.9795,0.97942,0.97502,0.99115,0.99316,NaN
76.388,0.98192,0.9822,0.97529,0.99142,0.9933,NaN
76.746,0.98271,0.98329,0.97555,0.99171,0.99344,NaN
77.104,0.9847,0.98466,0.97674,0.99211,0.99363,NaN
77.463,0.98582,0.98538,0.97709,0.99336,0.99381,NaN
77.821,0.98747,0.98757,0.9775,0.99482,0.994,NaN
78.18,0.98827,0.98831,0.97951,0.99525,0.99417,NaN
78.538,0.98944,0.98946,0.98099,0.99538,0.99434,NaN
78.897,0.98999,0.98998,0.98151,0.9955,0.9945,NaN
79.255,0.99058,0.99046,0.98291,0.99563,0.9947,NaN
79.614,0.99192,0.992,0.98407,0.99575,0.99511,NaN
79.972,0.9926,0.99258,0.98454,0.99592,0.99542,NaN
80.33,0.99293,0.9929,0.98504,0.99617,0.99569,NaN
80.689,0.99316,0.99314,0.98617,0.99641,0.9965,NaN
81.047,0.99339,0.99338,0.98809,0.99664,0.99668,NaN
81.406,0.99411,0.99391,0.98928,0.99687,0.99686,NaN
81.764,0.99463,0.99461,0.991,0.99713,0.99703,NaN
82.123,0.9955,0.99584,0.99228,0.99749,0.99712,NaN
82.481,0.99656,0.99649,0.99356,0.99771,0.99722,NaN
82.839,0.99684,0.99683,0.99415,0.99785,0.99731,NaN
83.198,0.99827,0.99822,0.99483,0.998,0.9974,NaN
83.556,0.99884,0.99883,0.99524,0.99814,0.99749,NaN
83.915,0.99893,0.99892,0.99597,0.99826,0.99759,NaN
84.273,0.99903,0.99901,0.99625,0.99834,0.9978,NaN
84.632,0.99913,0.99911,0.99655,0.99842,0.99809,NaN
84.99,0.99923,0.9992,0.99689,0.99851,0.99828,NaN
85.349,0.99933,0.99929,0.99785,0.99859,0.99839,NaN
85.707,0.99948,0.99938,0.99838,0.99868,0.9985,NaN
86.065,0.99976,0.99963,0.99881,0.99876,0.99862,NaN
86.371,1,0.99991,0.9989,0.99884,0.99871,NaN
86.424,NaN,0.99995,0.99892,0.99885,0.99873,NaN
86.477,NaN,1,0.99893,0.99887,0.99875,NaN
86.782,NaN,NaN,0.99902,0.99896,0.99905,NaN
87.141,NaN,NaN,0.99913,0.99907,0.99949,NaN
87.499,NaN,NaN,0.99924,0.99918,0.99963,NaN
87.858,NaN,NaN,0.99934,0.99929,0.99978,NaN
88.216,NaN,NaN,0.99948,0.9994,0.99993,NaN
88.374,NaN,NaN,0.99955,1,0.99999,NaN
88.395,NaN,NaN,0.99956,NaN,1,NaN
88.574,NaN,NaN,0.99965,NaN,NaN,NaN
88.933,NaN,NaN,0.99983,NaN,NaN,NaN
89.291,NaN,NaN,1,NaN,NaN,NaN
89.291,NaN,NaN,1,NaN,NaN,NaN


==> errconv.csv <==
1,160.54,7.2264,11.013,4.881
5,162,5.8981,10.214,4.8836
10,158.65,5.5052,9.5043,4.5589
20,155.18,5.9168,9.2746,4.4295
40,147.96,5.9029,9.1201,4.3967
80,141.28,5.8114,8.6455,4.3737
160,135.12,5.6318,7.6132,4.1985
320,108.68,5.1439,5.9598,3.8036
640,78.562,4.4571,4.0566,3.3166
1280,58.069,3.7573,3.4451,3.0318


==> proj.csv <==
7.68e-05,-0.00016241,-0.0002413,-0.00022102,0,-5.164e-05,-0.0012705
7.68e-05,-0.00016241,-0.0002413,-0.00022102,0,-5.164e-05,-0.0012705
0.00012479,-0.00012621,0,-0.00017265,3.2426e-05,-4.3369e-05,-0.0012702
0.00029208,0,0.00025699,-4.0149e-06,0.00014546,-1.4536e-05,-0.0012694
0.00029606,3.0048e-06,0.00025904,0,0.00014816,-1.385e-05,-0.0012694
0.00037643,6.363e-05,0.00033844,8.1006e-05,0.00020232,0,-0.001269
0.064305,0.012402,0.035305,0.012124,0.0073345,0.0050767,-0.00095896
0.12853,0.025279,0.06176,0.024618,0.013501,0.00985,-0.00064745
0.19276,0.036219,0.084841,0.035173,0.019424,0.013844,-0.00033595
0.25699,0.046151,0.10626,0.045278,0.026702,0.018292,-2.444e-05
0.26203,0.047141,0.10763,0.045948,0.027273,0.018633,0
0.32122,0.057868,0.12815,0.056415,0.031322,0.022332,0.00049089
0.38545,0.06829,0.1493,0.066003,0.037021,0.026138,0.00059982
0.44968,0.077733,0.16965,0.075525,0.043652,0.030477,0.0011457
0.5139,0.088858,0.18873,0.085947,0.050902,0.034544,0.0018052
0.57813,0.099313,0.20838,0.097361,0.058305,0.040045,0.0022688
0.64236,0.10905,0.22783,0.10586,0.065361,0.044424,0.0029424
0.70659,0.1197,0.24629,0.1172,0.072426,0.050175,0.0037845
0.77082,0.12846,0.26343,0.12623,0.079911,0.056657,0.0049838
0.83505,0.13954,0.28126,0.13708,0.089544,0.062742,0.0068393
0.89927,0.15092,0.29777,0.14845,0.097843,0.067158,0.008089
0.9635,0.16119,0.31521,0.15801,0.10577,0.072896,0.0098192
1.0277,0.17125,0.33308,0.16826,0.11382,0.07866,0.011712
1.092,0.18137,0.35277,0.1789,0.12214,0.084746,0.01369
1.1562,0.19194,0.36924,0.18813,0.13284,0.09127,0.016143
1.2204,0.20293,0.3871,0.19896,0.14291,0.09852,0.019673
1.2846,0.21224,0.40288,0.21046,0.15147,0.10534,0.023479
1.3489,0.22212,0.41887,0.21863,0.16224,0.11186,0.027517
1.4131,0.23209,0.43349,0.2287,0.17191,0.11995,0.031208
1.4773,0.24197,0.449,0.24005,0.18047,0.12825,0.03464
1.5416,0.25498,0.46388,0.25298,0.19006,0.13815,0.039231
1.6058,0.26639,0.47755,0.26371,0.20032,0.14478,0.043975
1.67,0.27703,0.49145,0.2734,0.2123,0.15341,0.049278
1.7342,0.28822,0.50704,0.28557,0.22351,0.162,0.055018
1.7985,0.29963,0.52294,0.29593,0.23371,0.17297,0.061045
1.8627,0.31084,0.53774,0.30888,0.24608,0.18275,0.066899
1.9269,0.32319,0.55163,0.3204,0.25858,0.19403,0.072547
1.9912,0.33322,0.56649,0.33034,0.27255,0.20297,0.079586
2.0554,0.34454,0.57924,0.34194,0.28345,0.2152,0.08772
2.1196,0.35402,0.59457,0.35218,0.29506,0.22443,0.096708
2.1838,0.36351,0.60761,0.36173,0.3072,0.2377,0.1048
2.2481,0.37482,0.61986,0.37185,0.31944,0.2511,0.11288
2.3123,0.38582,0.63232,0.38382,0.33042,0.26324,0.12255
2.3765,0.39705,0.64421,0.39557,0.34095,0.27275,0.13113
2.4408,0.40934,0.65657,0.40846,0.35255,0.28603,0.1397
2.505,0.42152,0.66635,0.41881,0.3647,0.29819,0.14986
2.5692,0.43196,0.67719,0.43107,0.37724,0.31045,0.1607
2.6334,0.44272,0.68821,0.44198,0.38957,0.32336,0.17247
2.6977,0.45168,0.69938,0.45182,0.40014,0.33424,0.18467
2.7619,0.46134,0.70861,0.46133,0.41098,0.34543,0.19721
2.8261,0.47216,0.71696,0.47217,0.42307,0.35706,0.20953
2.8904,0.48493,0.72623,0.48368,0.43462,0.36976,0.22109
2.9546,0.49524,0.73297,0.49622,0.44674,0.38317,0.23236
3.0188,0.50625,0.74252,0.50518,0.45894,0.39618,0.24381
3.083,0.51583,0.75072,0.51564,0.47067,0.40884,0.25845
3.1473,0.52591,0.75845,0.52711,0.48346,0.42121,0.27095
3.2115,0.53588,0.76573,0.53654,0.49784,0.43365,0.28335
3.2757,0.54601,0.77421,0.54673,0.50843,0.44639,0.29659
3.34,0.55707,0.78051,0.55878,0.51885,0.46068,0.30871
3.4042,0.56721,0.78742,0.56827,0.53051,0.47245,0.32184
3.4684,0.57893,0.79366,0.58043,0.54185,0.484,0.3344
3.5326,0.58931,0.79996,0.59044,0.55345,0.4964,0.34691
3.5969,0.59786,0.80549,0.59944,0.56373,0.50772,0.36013
3.6611,0.60841,0.81068,0.60992,0.57376,0.52029,0.37563
3.7253,0.61717,0.81522,0.61856,0.58488,0.53264,0.38775
3.7895,0.62508,0.82049,0.62692,0.59515,0.54501,0.40206
3.8538,0.63284,0.82613,0.63495,0.60313,0.55744,0.41395
3.918,0.64113,0.82998,0.64387,0.61337,0.56884,0.42762
3.9822,0.65067,0.83513,0.65342,0.62421,0.57943,0.44032
4.0465,0.65925,0.83966,0.66193,0.6342,0.5908,0.45338
4.1107,0.66753,0.84433,0.66964,0.64451,0.60119,0.46704
4.1749,0.6758,0.84837,0.67761,0.6531,0.61296,0.47811
4.2391,0.68411,0.85265,0.68561,0.6605,0.62347,0.48941
4.3034,0.69252,0.8571,0.69555,0.66973,0.63369,0.50109
4.3676,0.70197,0.86115,0.70436,0.67941,0.64369,0.51123
4.4318,0.71096,0.86464,0.71336,0.68794,0.65298,0.52473
4.4961,0.7183,0.86699,0.72105,0.69715,0.66097,0.53759
4.5603,0.7261,0.87081,0.72716,0.70528,0.67058,0.54916
4.6245,0.73321,0.87448,0.73625,0.71309,0.68076,0.56199
4.6887,0.74208,0.879,0.74374,0.72162,0.69097,0.57253
4.753,0.74885,0.8818,0.75107,0.72909,0.70026,0.58336
4.8172,0.7559,0.88492,0.75786,0.73761,0.70921,0.59496
4.8814,0.76185,0.88712,0.76447,0.74445,0.71787,0.60712
4.9457,0.76793,0.88947,0.77043,0.75159,0.72508,0.617
5.0099,0.77507,0.89241,0.77672,0.75792,0.73278,0.62673
5.0741,0.78096,0.89465,0.7833,0.76492,0.74035,0.63861
5.1383,0.78755,0.89727,0.78872,0.77197,0.7481,0.64836
5.2026,0.79353,0.89982,0.79551,0.77828,0.75371,0.65936
5.2668,0.79935,0.90188,0.80123,0.78555,0.76091,0.66904
5.331,0.80647,0.90397,0.80803,0.79201,0.76814,0.67836
5.3953,0.81229,0.90612,0.81482,0.79915,0.77603,0.68667
5.4595,0.81854,0.90791,0.82062,0.80609,0.78084,0.69582
5.5237,0.82318,0.90975,0.82412,0.81174,0.78954,0.70244
5.5879,0.82814,0.91224,0.82975,0.81654,0.79626,0.71071
5.6522,0.8319,0.91453,0.83466,0.82164,0.80392,0.71864
5.7164,0.83723,0.91718,0.83846,0.828,0.80874,0.72599
5.7806,0.84229,0.91935,0.84358,0.83307,0.81293,0.73573
5.8449,0.84567,0.92177,0.84784,0.83746,0.8193,0.74191
5.9091,0.84982,0.9241,0.85275,0.84236,0.82457,0.74891
5.9733,0.85514,0.92615,0.85716,0.84778,0.83002,0.75755
6.0375,0.85986,0.9284,0.86126,0.85302,0.83463,0.76463
6.1018,0.86449,0.92986,0.86604,0.85683,0.84093,0.77151
6.166,0.86933,0.93159,0.87026,0.86062,0.84564,0.77961
6.2302,0.8732,0.93285,0.87436,0.86421,0.85029,0.78631
6.2945,0.87675,0.93515,0.87883,0.86871,0.85406,0.79193
6.3587,0.88107,0.93697,0.88181,0.8724,0.85834,0.79857
6.4229,0.88414,0.9385,0.88603,0.87772,0.86216,0.80438
6.4871,0.88835,0.94022,0.88954,0.8827,0.86686,0.80929
6.5514,0.89158,0.94167,0.89366,0.8871,0.87047,0.81572
6.6156,0.89511,0.94386,0.89714,0.89149,0.87589,0.82219
6.6798,0.89903,0.94593,0.90075,0.89496,0.88065,0.82684
6.7441,0.90229,0.94768,0.90384,0.8983,0.88451,0.83113
6.8083,0.90513,0.94947,0.90728,0.90196,0.8875,0.83658
6.8725,0.90828,0.95086,0.91034,0.90545,0.89171,0.84162
6.9367,0.91181,0.95232,0.91283,0.90775,0.89513,0.84536
7.001,0.91429,0.95382,0.91577,0.91136,0.89874,0.8504
7.0652,0.91673,0.95534,0.91816,0.91434,0.90257,0.85496
7.1294,0.91979,0.95679,0.92101,0.91795,0.90518,0.85929
7.1937,0.92228,0.9584,0.92295,0.92086,0.90879,0.86345
7.2579,0.92505,0.95907,0.9261,0.92354,0.91162,0.86919
7.3221,0.92768,0.95999,0.92836,0.92592,0.91349,0.87366
7.3863,0.92915,0.96119,0.9302,0.9285,0.91701,0.87829
7.4506,0.93164,0.96233,0.93246,0.93202,0.92011,0.8827
7.5148,0.93424,0.96354,0.93533,0.93493,0.92264,0.88646
7.579,0.93747,0.96458,0.93806,0.93712,0.92591,0.8899
7.6432,0.93901,0.96566,0.9408,0.93916,0.92949,0.8939
7.7075,0.94134,0.96698,0.94229,0.94095,0.9321,0.89786
7.7717,0.94255,0.96782,0.94315,0.94282,0.93383,0.9013
7.8359,0.9439,0.9687,0.94499,0.94437,0.93539,0.90406
7.9002,0.94594,0.96971,0.94666,0.94574,0.93704,0.90737
7.9644,0.94739,0.97066,0.94833,0.94703,0.9385,0.91084
8.0286,0.94887,0.97185,0.95004,0.94881,0.93987,0.91435
8.0928,0.95002,0.97249,0.95114,0.95027,0.94252,0.91696
8.1571,0.95152,0.97306,0.95191,0.95209,0.94449,0.91942
8.2213,0.95279,0.97408,0.95379,0.95418,0.94583,0.92217
8.2855,0.95448,0.97528,0.9555,0.95624,0.94717,0.92466
8.3498,0.95587,0.97594,0.95625,0.95746,0.94907,0.92771
8.414,0.95655,0.97631,0.95762,0.95856,0.95067,0.93065
8.4782,0.95829,0.97664,0.95869,0.96006,0.95188,0.93257
8.5424,0.95935,0.97803,0.95986,0.96136,0.95271,0.9345
8.6067,0.96051,0.97868,0.9606,0.9624,0.954,0.93622
8.6709,0.96174,0.97941,0.96255,0.96358,0.95554,0.93855
8.7351,0.96355,0.98064,0.96422,0.96516,0.95682,0.94023
8.7994,0.96479,0.98153,0.96565,0.96611,0.95834,0.94161
8.8636,0.96613,0.98241,0.96705,0.96688,0.95962,0.94298
8.9278,0.96746,0.9832,0.96798,0.96791,0.9609,0.94461
8.992,0.96866,0.9835,0.9695,0.96874,0.96245,0.94649
9.0563,0.97045,0.9842,0.97086,0.97036,0.96351,0.94772
9.1205,0.97136,0.98455,0.97185,0.97222,0.96428,0.94897
9.1847,0.97266,0.98509,0.97309,0.97367,0.96562,0.94998
9.249,0.97351,0.98585,0.97431,0.97491,0.9671,0.95142
9.3132,0.97478,0.98651,0.97544,0.97604,0.96788,0.95272
9.3774,0.97563,0.98712,0.97605,0.97665,0.9697,0.95468
9.4416,0.97601,0.98747,0.97641,0.97763,0.97042,0.95619
9.5059,0.97682,0.98828,0.97718,0.9787,0.97145,0.95734
9.5701,0.97731,0.98856,0.97751,0.97962,0.9729,0.95861
9.6343,0.97783,0.98914,0.97797,0.98051,0.97436,0.95975
9.6986,0.97819,0.98968,0.97871,0.98151,0.97518,0.96134
9.7628,0.97955,0.99041,0.98004,0.98192,0.97635,0.96282
9.827,0.98032,0.99115,0.98076,0.98242,0.97715,0.96388
9.8912,0.98105,0.99154,0.98126,0.98302,0.97742,0.96507
9.9555,0.98147,0.99166,0.98191,0.98386,0.97834,0.96616
10.02,0.98231,0.99195,0.98288,0.98457,0.97903,0.96717
10.084,0.98334,0.99231,0.98348,0.98528,0.97987,0.96829
10.148,0.98427,0.99266,0.98459,0.98574,0.98056,0.96884
10.212,0.98509,0.99298,0.98528,0.98652,0.98143,0.97048
10.277,0.98541,0.99313,0.98583,0.98732,0.98189,0.97167
10.341,0.98616,0.99345,0.98643,0.98837,0.98299,0.97239
10.405,0.98696,0.99371,0.98717,0.98905,0.98437,0.97334
10.469,0.98755,0.99432,0.98783,0.98969,0.98479,0.97444
10.534,0.98806,0.99464,0.98846,0.99054,0.98521,0.9751
10.598,0.98868,0.99485,0.98891,0.991,0.9861,0.97598
10.662,0.98945,0.99526,0.98958,0.99147,0.98676,0.97681
10.726,0.9902,0.99553,0.99041,0.99217,0.98713,0.97737
10.79,0.99087,0.99604,0.99111,0.99265,0.98827,0.97795
10.855,0.99148,0.99649,0.99161,0.99335,0.98909,0.97881
10.919,0.99171,0.99675,0.99177,0.99388,0.9898,0.97957
10.983,0.99201,0.99701,0.99198,0.99429,0.98988,0.98119
11.047,0.99208,0.99726,0.99225,0.99469,0.99023,0.98277
11.112,0.99244,0.99734,0.99277,0.99473,0.99061,0.98342
11.176,0.99294,0.99738,0.99311,0.99481,0.99095,0.98465
11.24,0.99355,0.99741,0.9938,0.99529,0.99103,0.9855
11.304,0.994,0.99759,0.99401,0.99548,0.99163,0.98612
11.368,0.99407,0.99786,0.99427,0.9959,0.99214,0.98697
11.433,0.99427,0.99796,0.99467,0.99619,0.99286,0.98732
11.497,0.99465,0.99804,0.99482,0.99625,0.99313,0.98831
11.561,0.99501,0.99813,0.99502,0.99665,0.99353,0.98866
11.625,0.99514,0.99828,0.99529,0.99699,0.99362,0.98896
11.69,0.9955,0.99834,0.99566,0.99725,0.99411,0.98928
11.754,0.9957,0.99844,0.99581,0.99744,0.99462,0.98978
11.818,0.99595,0.99853,0.99594,0.99764,0.99489,0.99005
11.882,0.99618,0.99858,0.99621,0.99774,0.99509,0.99018
11.947,0.9964,0.9986,0.9964,0.99779,0.99521,0.99067
12.011,0.99644,0.99862,0.99645,0.99799,0.99544,0.99143
12.075,0.99662,0.99865,0.99658,0.99814,0.99571,0.99196
12.139,0.99687,0.99868,0.99694,0.99825,0.99578,0.9927
12.203,0.99703,0.99877,0.99705,0.99833,0.99598,0.99291
12.268,0.99738,0.99885,0.99752,0.99838,0.99619,0.99328
12.332,0.99775,0.9989,0.99793,0.99846,0.99643,0.99371
12.396,0.99795,0.99894,0.99806,0.9986,0.9965,0.99411
12.46,0.99812,0.99897,0.99813,0.99866,0.9967,0.9943
12.525,0.99816,0.999,0.99817,0.99875,0.99708,0.99437
12.589,0.99822,0.99903,0.99828,0.99883,0.99744,0.99447
12.653,0.99833,0.99909,0.99834,0.99893,0.99762,0.99489
12.717,0.99838,0.99919,0.9984,0.99916,0.99767,0.99502
12.782,0.99851,0.99927,0.99849,0.99921,0.99781,0.9952
12.846,0.99857,0.99933,0.99857,0.99926,0.99821,0.99532
12.91,0.99869,0.99936,0.99877,0.99929,0.99825,0.99564
12.974,0.99874,0.99938,0.9988,0.99933,0.9984,0.99591
13.038,0.9988,0.9994,0.99883,0.99937,0.99852,0.99598
13.103,0.99886,0.99942,0.9989,0.99941,0.99871,0.99625
13.167,0.99893,0.99945,0.99905,0.99945,0.99882,0.99646
13.231,0.99899,0.99949,0.99907,0.9995,0.99887,0.99681
13.295,0.99904,0.99954,0.99909,0.99956,0.99888,0.99717
13.36,0.99907,0.99965,0.99911,0.99962,0.9989,0.99743
13.424,0.99911,0.99972,0.99913,0.99965,0.99892,0.99748
13.488,0.99914,0.99975,0.99916,0.99967,0.99893,0.99752
13.552,0.99924,0.99977,0.99919,0.9997,0.99895,0.99777
13.616,0.99927,0.99979,0.99923,0.99976,0.99899,0.99809
13.681,0.99929,0.99981,0.99927,0.99981,0.99904,0.99819
13.745,0.99932,0.99982,0.99931,0.99983,0.99921,0.99835
13.809,0.99937,0.99983,0.99938,0.99984,0.9993,0.99853
13.873,0.99945,0.99984,0.99945,0.99985,0.99934,0.99862
13.938,0.99949,0.99985,0.99951,0.99986,0.99937,0.9987
14.002,0.99954,0.99986,0.99965,0.99987,0.99939,0.9988
14.066,0.99963,0.99987,0.99972,0.99988,0.99941,0.99888
14.13,0.99968,0.99988,0.99975,0.99989,0.99943,0.99892
14.195,0.99973,0.99989,0.99978,0.9999,0.99947,0.99895
14.259,0.99979,0.9999,0.9998,0.99991,0.99951,0.99901
14.323,0.99984,0.99991,0.99985,0.99992,0.99962,0.99906
14.387,0.99988,0.99993,0.9999,0.99993,0.99964,0.99911
14.451,0.99991,0.99994,0.99992,0.99994,0.99965,0.99916
14.516,0.99993,0.99995,0.99994,0.99995,0.99967,0.99921
14.58,0.99994,0.99996,0.99995,0.99996,0.99968,0.99937
14.644,0.99996,0.99997,0.99997,0.99996,0.9997,0.99944
14.708,0.99998,0.99998,0.99999,0.99997,0.99973,0.99947
14.749,0.99999,0.99999,1,0.99998,0.99981,0.99949
14.773,1,1,1,0.99998,0.99982,0.99951
14.783,1,1,1,0.99998,0.99982,0.99951
14.797,1,1,1,0.99998,0.99983,0.99952
14.837,1,1,1,0.99999,0.99984,0.99956
14.901,1,1,1,1,0.99987,0.99965
14.909,1,1,1,1,0.99987,0.99966
14.965,1.0001,1,1.0001,1,0.99989,0.99972
15.03,1.0001,1,1.0001,1,0.99992,0.99974
15.094,1.0001,1.0001,1.0001,1,0.99996,0.99976
15.158,1.0001,1.0001,1.0001,1,0.99999,0.99978
15.178,1.0001,1.0001,1.0001,1,1,0.99979
15.222,1.0001,1.0001,1.0001,1,1,0.9998
15.286,1.0001,1.0001,1.0001,1.0001,1.0001,0.99985
15.351,1.0002,1.0001,1.0002,1.0001,1.0001,0.9999
15.415,1.0002,1.0001,1.0002,1.0001,1.0001,0.99991
15.479,1.0002,1.0001,1.0002,1.0001,1.0002,0.99992
15.543,1.0002,1.0001,1.0002,1.0001,1.0002,0.99993
15.608,1.0002,1.0001,1.0002,1.0001,1.0002,0.99994
15.672,1.0002,1.0002,1.0003,1.0001,1.0003,0.99995
15.736,1.0003,1.0002,1.0003,1.0001,1.0003,0.99996
15.8,1.0003,1.0002,1.0003,1.0001,1.0003,0.99997
15.864,1.0003,1.0002,1.0003,1.0001,1.0004,0.99998
15.929,1.0003,1.0002,1.0003,1.0001,1.0004,0.99999
15.993,1.0003,1.0002,1.0003,1.0001,1.0004,1
15.993,1.0003,1.0002,1.0003,1.0001,1.0004,1


==> res1.csv <==
1.9688e-05,-0.00072834,-0.00028803,0,-0.00045343,-0.003139,-0.00061114
1.9688e-05,-0.00072834,-0.00028803,0,-0.00045343,-0.003139,-0.00061114
2.9671e-05,0,-0.00012562,0.00039594,-0.00041645,-0.0030332,-0.00061102
3.7393e-05,0.00039014,0,0.00042554,-0.00038784,-0.0029513,-0.00061092
0.00014209,0.0011498,0.00053662,0.0011676,0,-0.001841,-0.00060967
0.0003157,0.0017677,0.0015369,0.0017732,0.00059239,0,-0.00060759
0.05104,0.044204,0.040119,0.044127,0.015983,0.012814,0
0.063537,0.049413,0.047965,0.049483,0.018536,0.014462,0.00014969
0.12705,0.074648,0.074597,0.073659,0.026647,0.022608,0.00073252
0.19057,0.097272,0.095463,0.095515,0.03529,0.029406,0.00135
0.25409,0.1101,0.11481,0.10848,0.043516,0.035946,0.0027306
0.31761,0.12516,0.12963,0.12278,0.052005,0.042817,0.0040361
0.38112,0.13891,0.14473,0.13778,0.058355,0.046826,0.0050064
0.44464,0.15057,0.16164,0.14778,0.066147,0.053058,0.0065766
0.50816,0.16264,0.17659,0.16146,0.07123,0.059912,0.0083356
0.57168,0.1747,0.19372,0.17218,0.078934,0.066789,0.010943
0.63519,0.18479,0.20433,0.18257,0.087693,0.072906,0.01244
0.69871,0.19372,0.21742,0.19175,0.095855,0.077757,0.013929
0.76223,0.20334,0.23308,0.20161,0.10268,0.082761,0.015222
0.82575,0.21294,0.24772,0.20973,0.10706,0.087486,0.017014
0.88926,0.22264,0.26373,0.21973,0.11272,0.093014,0.019498
0.95278,0.23125,0.27552,0.22899,0.11995,0.099381,0.021992
1.0163,0.24114,0.29182,0.23945,0.1269,0.10615,0.024408
1.0798,0.25099,0.30688,0.24683,0.13567,0.11213,0.028571
1.1433,0.26004,0.32121,0.25763,0.14372,0.11797,0.032164
1.2068,0.26912,0.33578,0.26844,0.15312,0.12266,0.036558
1.2704,0.27904,0.3492,0.27582,0.16267,0.12914,0.039219
1.3339,0.28869,0.36127,0.28601,0.17016,0.13642,0.043008
1.3974,0.29808,0.37646,0.29427,0.17893,0.14325,0.046635
1.4609,0.30861,0.38857,0.30357,0.18589,0.14794,0.049395
1.5244,0.31582,0.40367,0.31235,0.19399,0.1549,0.052658
1.588,0.32422,0.41823,0.32188,0.20539,0.16293,0.057952
1.6515,0.33235,0.43146,0.33039,0.21552,0.17239,0.061069
1.715,0.34149,0.44481,0.33903,0.22455,0.17937,0.065464
1.7785,0.34943,0.45566,0.34802,0.23497,0.18702,0.070418
1.842,0.36105,0.46897,0.35899,0.2448,0.19591,0.074234
1.9055,0.37067,0.48147,0.36924,0.25418,0.20489,0.079881
1.9691,0.38092,0.4949,0.37738,0.26293,0.21404,0.087362
2.0326,0.38999,0.50896,0.38705,0.27552,0.22322,0.092995
2.0961,0.39922,0.52295,0.39748,0.28707,0.23436,0.098708
2.1596,0.40846,0.53588,0.40726,0.29891,0.2444,0.10452
2.2231,0.41789,0.54992,0.41645,0.30734,0.25359,0.11148
2.2866,0.42495,0.56279,0.42358,0.31797,0.26104,0.11754
2.3502,0.43206,0.57385,0.43093,0.32807,0.27028,0.12516
2.4137,0.44118,0.58672,0.43876,0.34044,0.27811,0.13207
2.4772,0.44886,0.60127,0.44786,0.35118,0.29044,0.14101
2.5407,0.45859,0.61336,0.45728,0.36049,0.30115,0.15022
2.6042,0.46769,0.6263,0.46572,0.37231,0.3119,0.15746
2.6677,0.47323,0.6382,0.47303,0.38278,0.32364,0.16579
2.7313,0.48235,0.65121,0.48161,0.3913,0.33249,0.17563
2.7948,0.49008,0.66137,0.48882,0.40064,0.34314,0.18419
2.8583,0.49982,0.66842,0.49774,0.41043,0.35254,0.19186
2.9218,0.50871,0.67541,0.50726,0.41986,0.36267,0.19839
2.9853,0.51845,0.68358,0.51705,0.4289,0.37171,0.20882
3.0489,0.52712,0.69398,0.52763,0.44036,0.38317,0.21804
3.1124,0.53627,0.70269,0.53651,0.45386,0.39415,0.22919
3.1759,0.544,0.71399,0.54362,0.46544,0.40307,0.23828
3.2394,0.55171,0.72184,0.55169,0.47336,0.41324,0.24861
3.3029,0.56192,0.73211,0.5624,0.48458,0.42409,0.25751
3.3664,0.57041,0.73976,0.56981,0.49423,0.43528,0.26613
3.43,0.5795,0.74925,0.57909,0.50493,0.44542,0.27662
3.4935,0.58724,0.75649,0.58842,0.51478,0.45897,0.28842
3.557,0.59663,0.76474,0.5977,0.52344,0.46793,0.29807
3.6205,0.60415,0.77112,0.60529,0.53257,0.47916,0.30789
3.684,0.61082,0.77777,0.61178,0.54057,0.48816,0.31669
3.7475,0.61968,0.78371,0.61968,0.55107,0.49754,0.32632
3.8111,0.62626,0.78952,0.62774,0.56103,0.51203,0.33765
3.8746,0.63278,0.79548,0.63545,0.57154,0.52046,0.34771
3.9381,0.64075,0.80095,0.6418,0.58081,0.53101,0.35842
4.0016,0.64881,0.80633,0.65109,0.58928,0.54176,0.37132
4.0651,0.65552,0.81124,0.65762,0.59881,0.55085,0.38407
4.1286,0.66453,0.81602,0.66462,0.60602,0.56056,0.39545
4.1922,0.67078,0.82073,0.6725,0.61519,0.57092,0.40721
4.2557,0.68151,0.82694,0.68241,0.62574,0.58221,0.41928
4.3192,0.68881,0.83074,0.69003,0.63701,0.59141,0.43016
4.3827,0.69517,0.83551,0.69643,0.64727,0.60068,0.44255
4.4462,0.70176,0.83892,0.70379,0.65507,0.61202,0.45255
4.5098,0.70975,0.84402,0.71119,0.66664,0.62198,0.46256
4.5733,0.71687,0.84987,0.71854,0.67534,0.6321,0.4733
4.6368,0.72489,0.85563,0.72563,0.68456,0.64128,0.48397
4.7003,0.7319,0.86013,0.73491,0.69255,0.65169,0.49219
4.7638,0.74005,0.86347,0.74147,0.70001,0.66118,0.50202
4.8273,0.74724,0.86702,0.7484,0.70863,0.66899,0.51215
4.8909,0.75218,0.8706,0.75439,0.71584,0.67653,0.52244
4.9544,0.75864,0.87496,0.761,0.72298,0.68748,0.53278
5.0179,0.76524,0.87914,0.76744,0.73016,0.69636,0.54383
5.0814,0.77097,0.88297,0.77241,0.7363,0.70557,0.55409
5.1449,0.77731,0.88567,0.77909,0.74408,0.71291,0.56472
5.2084,0.78354,0.88942,0.78581,0.75034,0.72101,0.57399
5.272,0.78941,0.89275,0.79141,0.75568,0.73025,0.5852
5.3355,0.79554,0.89519,0.79602,0.76131,0.7394,0.59394
5.399,0.80045,0.89772,0.80221,0.76901,0.7461,0.60456
5.4625,0.80592,0.90035,0.8075,0.77706,0.75072,0.6147
5.526,0.81059,0.90334,0.81156,0.78353,0.75773,0.62794
5.5895,0.81447,0.90546,0.81639,0.79001,0.76091,0.6389
5.6531,0.82005,0.9084,0.82176,0.79604,0.76956,0.64674
5.7166,0.8254,0.91152,0.82709,0.80089,0.77399,0.65649
5.7801,0.82851,0.91417,0.83113,0.80615,0.7813,0.66484
5.8436,0.83312,0.91651,0.83362,0.81147,0.78832,0.6739
5.9071,0.83675,0.91959,0.83932,0.8149,0.79461,0.68189
5.9707,0.84157,0.92175,0.84414,0.82024,0.79973,0.68892
6.0342,0.84782,0.92372,0.84939,0.82503,0.80555,0.69646
6.0977,0.85283,0.9258,0.855,0.83282,0.81075,0.70587
6.1612,0.85821,0.92731,0.85932,0.83792,0.81516,0.71403
6.2247,0.86142,0.93006,0.8645,0.8409,0.81975,0.72272
6.2882,0.86598,0.93104,0.8698,0.84626,0.82358,0.73051
6.3518,0.87226,0.93281,0.87388,0.85245,0.83012,0.73792
6.4153,0.87592,0.93509,0.87679,0.85792,0.83468,0.74506
6.4788,0.87879,0.93661,0.88013,0.86266,0.83966,0.7519
6.5423,0.88255,0.93801,0.88389,0.86899,0.84506,0.75845
6.6058,0.88678,0.93953,0.8874,0.87236,0.85056,0.76466
6.6693,0.89149,0.94136,0.89266,0.87523,0.85544,0.7701
6.7329,0.8947,0.94309,0.89545,0.87848,0.85935,0.77624
6.7964,0.89667,0.94583,0.89862,0.88299,0.86439,0.78281
6.8599,0.89974,0.94735,0.90235,0.88835,0.86753,0.7901
6.9234,0.90381,0.9492,0.90416,0.89226,0.87246,0.7959
6.9869,0.90583,0.95028,0.90655,0.89493,0.87645,0.8017
7.0504,0.90934,0.95249,0.91012,0.89934,0.88012,0.80863
7.114,0.91141,0.95309,0.91304,0.90265,0.88548,0.81515
7.1775,0.91478,0.95448,0.91559,0.9068,0.89005,0.81924
7.241,0.91591,0.95569,0.91792,0.91061,0.89452,0.82377
7.3045,0.91872,0.95753,0.92031,0.91421,0.89712,0.82945
7.368,0.92165,0.95851,0.92255,0.91708,0.90131,0.83621
7.4315,0.92404,0.95917,0.92568,0.91978,0.90402,0.84146
7.4951,0.92694,0.96127,0.928,0.92413,0.90751,0.84529
7.5586,0.92891,0.96301,0.93002,0.9271,0.9117,0.85278
7.6221,0.93067,0.96412,0.93159,0.92931,0.91502,0.85734
7.6856,0.93283,0.96511,0.93321,0.93205,0.91755,0.86149
7.7491,0.93455,0.9668,0.93511,0.93547,0.9197,0.86623
7.8127,0.93581,0.96814,0.93624,0.93717,0.92175,0.86961
7.8762,0.93704,0.96996,0.93888,0.93878,0.92463,0.87253
7.9397,0.94083,0.97115,0.9419,0.94118,0.92812,0.87582
8.0032,0.94289,0.97195,0.94302,0.94358,0.93091,0.87889
8.0667,0.94389,0.97335,0.94451,0.94519,0.93308,0.88247
8.1302,0.94648,0.97468,0.94686,0.94681,0.93504,0.88659
8.1938,0.9478,0.9752,0.94858,0.94944,0.93669,0.89104
8.2573,0.94942,0.97604,0.94956,0.95122,0.93888,0.89491
8.3208,0.95031,0.97765,0.95101,0.95329,0.93994,0.89966
8.3843,0.95203,0.97816,0.9533,0.95426,0.94258,0.90257
8.4478,0.9541,0.97862,0.9548,0.95498,0.94392,0.90591
8.5113,0.95579,0.97915,0.95638,0.95634,0.94651,0.90949
8.5749,0.95744,0.98022,0.95813,0.95874,0.94836,0.91285
8.6384,0.95886,0.98107,0.95876,0.96026,0.94989,0.91532
8.7019,0.95971,0.98248,0.96012,0.961,0.95068,0.91833
8.7654,0.96106,0.98276,0.96178,0.96246,0.95201,0.92129
8.8289,0.9621,0.98368,0.96261,0.96357,0.95298,0.92383
8.8924,0.96228,0.98462,0.96339,0.96483,0.95378,0.92564
8.956,0.96369,0.98493,0.96461,0.96604,0.95573,0.92853
9.0195,0.96538,0.98525,0.96632,0.96748,0.95719,0.93019
9.083,0.96677,0.98591,0.96756,0.96831,0.95803,0.9332
9.1465,0.96849,0.98645,0.9693,0.96906,0.95901,0.93402
9.21,0.96964,0.98655,0.9702,0.96981,0.95979,0.93618
9.2736,0.97073,0.98662,0.97073,0.97116,0.96136,0.93804
9.3371,0.97144,0.98682,0.97187,0.97297,0.96237,0.93963
9.4006,0.97193,0.98722,0.97278,0.97388,0.96387,0.94119
9.4641,0.97292,0.98741,0.97395,0.97434,0.96513,0.94347
9.5276,0.97443,0.98771,0.97509,0.97521,0.96578,0.9449
9.5911,0.97536,0.98848,0.97629,0.97572,0.9663,0.94656
9.6547,0.97627,0.98867,0.97695,0.97658,0.96775,0.94829
9.7182,0.97724,0.98909,0.97752,0.97732,0.96883,0.94948
9.7817,0.97784,0.98981,0.97793,0.97883,0.97023,0.95087
9.8452,0.97851,0.99001,0.97883,0.97963,0.97066,0.95205
9.9087,0.97944,0.99053,0.97994,0.97987,0.97245,0.95329
9.9722,0.98064,0.99092,0.98059,0.98071,0.97345,0.9547
10.036,0.9813,0.99103,0.98145,0.98166,0.97454,0.95602
10.099,0.98216,0.99133,0.98222,0.98229,0.97594,0.95742
10.163,0.9829,0.99157,0.98284,0.98309,0.97676,0.95867
10.226,0.98307,0.99205,0.98316,0.9836,0.97755,0.95989
10.29,0.98347,0.99214,0.98348,0.98467,0.97827,0.9613
10.353,0.9837,0.9925,0.98382,0.98514,0.97907,0.96344
10.417,0.98425,0.9927,0.9844,0.98603,0.97962,0.96448
10.48,0.9849,0.99302,0.98512,0.98713,0.98039,0.96561
10.544,0.98557,0.99313,0.98574,0.9877,0.9819,0.9664
10.607,0.98602,0.99341,0.98618,0.98874,0.9829,0.96758
10.671,0.98652,0.99392,0.98669,0.98948,0.98385,0.96779
10.734,0.98698,0.99403,0.98701,0.98966,0.98395,0.9683
10.798,0.98723,0.99436,0.98729,0.9901,0.98452,0.96907
10.861,0.98747,0.99464,0.9874,0.99038,0.98534,0.97008
10.925,0.98782,0.99501,0.98786,0.99128,0.98617,0.97118
10.989,0.98798,0.99543,0.98878,0.99166,0.98674,0.9721
11.052,0.98853,0.99592,0.98889,0.99184,0.98711,0.97306
11.116,0.98915,0.99624,0.98925,0.99218,0.98764,0.97465
11.179,0.98978,0.99634,0.98963,0.99254,0.98803,0.97662
11.243,0.99017,0.99665,0.99037,0.99295,0.98832,0.97768
11.306,0.99043,0.99697,0.99099,0.99362,0.98874,0.97827
11.37,0.99117,0.99704,0.99156,0.99383,0.98956,0.97887
11.433,0.99169,0.99712,0.99213,0.99437,0.98999,0.97985
11.497,0.99221,0.99728,0.99234,0.99453,0.99039,0.98009
11.56,0.99253,0.99756,0.99301,0.9946,0.99125,0.98047
11.624,0.99283,0.99768,0.99325,0.9947,0.99134,0.98107
11.687,0.99317,0.99775,0.99338,0.99504,0.99142,0.98226
11.751,0.99324,0.9978,0.99348,0.99537,0.99201,0.98282
11.814,0.99332,0.99785,0.99376,0.99589,0.99261,0.9834
11.878,0.9941,0.99789,0.99436,0.99623,0.99278,0.9841
11.941,0.99442,0.9981,0.99477,0.99644,0.9929,0.98457
12.005,0.99508,0.99821,0.99497,0.99664,0.99333,0.98525
12.068,0.99522,0.99863,0.99529,0.99676,0.99365,0.9861
12.132,0.9955,0.99896,0.99551,0.99695,0.99385,0.98664
12.195,0.99562,0.99907,0.99563,0.99712,0.99406,0.98718
12.259,0.99568,0.9991,0.99568,0.99753,0.99439,0.98766
12.322,0.99574,0.99913,0.99572,0.99761,0.99471,0.98788
12.386,0.9958,0.99917,0.99576,0.99768,0.99484,0.98842
12.449,0.99608,0.9992,0.99581,0.99788,0.99538,0.98876
12.513,0.99631,0.99923,0.99613,0.998,0.99563,0.98918
12.576,0.99643,0.99935,0.99642,0.99811,0.99574,0.98955
12.64,0.99652,0.99945,0.99651,0.99823,0.99588,0.98998
12.703,0.99662,0.99948,0.99672,0.99833,0.9964,0.99033
12.767,0.99676,0.99952,0.99695,0.99842,0.99669,0.99101
12.831,0.99753,0.99956,0.99733,0.99857,0.99703,0.99141
12.894,0.99769,0.9996,0.99773,0.99878,0.99719,0.99173
12.958,0.99789,0.99965,0.99789,0.99896,0.99728,0.99191
13.021,0.9982,0.99972,0.99836,0.99909,0.99746,0.99213
13.085,0.99848,0.99979,0.9985,0.9992,0.9979,0.99229
13.148,0.99854,0.99981,0.99858,0.99944,0.99798,0.99264
13.212,0.99861,0.99982,0.99866,0.99948,0.99805,0.99292
13.275,0.99867,0.99982,0.99887,0.99951,0.99813,0.99351
13.339,0.99888,0.99983,0.99891,0.99955,0.99821,0.99375
13.402,0.99896,0.99983,0.99896,0.99959,0.9983,0.99383
13.466,0.99905,0.99984,0.999,0.99966,0.99844,0.99393
13.529,0.99911,0.99984,0.99905,0.99981,0.99855,0.99424
13.593,0.99917,0.99985,0.99918,0.99982,0.99865,0.99507
13.656,0.99923,0.99985,0.99931,0.99982,0.99896,0.99537
13.72,0.99931,0.99986,0.99943,0.99983,0.99924,0.99565
13.783,0.99939,0.99986,0.99946,0.99984,0.99926,0.99588
13.847,0.99945,0.99987,0.9995,0.99984,0.99927,0.99662
13.91,0.99949,0.99987,0.99953,0.99985,0.99929,0.99696
13.974,0.99953,0.99988,0.99956,0.99985,0.99931,0.99721
14.037,0.99957,0.99988,0.9996,0.99986,0.99932,0.99737
14.101,0.99961,0.99989,0.99963,0.99987,0.99934,0.99743
14.164,0.99966,0.99989,0.99969,0.99987,0.99935,0.9975
14.228,0.99971,0.9999,0.99974,0.99988,0.99937,0.99792
14.291,0.99977,0.9999,0.9998,0.99989,0.99938,0.99804
14.355,0.99981,0.99991,0.99982,0.99989,0.9994,0.99814
14.418,0.99983,0.99991,0.99984,0.9999,0.99942,0.99823
14.482,0.99984,0.99992,0.99985,0.9999,0.99944,0.99836
14.545,0.99986,0.99992,0.99987,0.99991,0.99954,0.99852
14.609,0.99987,0.99993,0.99989,0.99992,0.99981,0.99859
14.673,0.99989,0.99994,0.9999,0.99992,0.99982,0.99866
14.736,0.9999,0.99994,0.99992,0.99993,0.99984,0.99887
14.8,0.99992,0.99995,0.99993,0.99993,0.99985,0.99894
14.863,0.99993,0.99995,0.99995,0.99994,0.99987,0.999
14.927,0.99995,0.99996,0.99996,0.99995,0.99988,0.99908
14.99,0.99996,0.99996,0.99998,0.99995,0.9999,0.99923
15.054,0.99998,0.99997,1,0.99996,0.99991,0.9993
15.067,0.99998,0.99997,1,0.99996,0.99991,0.99931
15.117,0.99999,0.99997,1,0.99996,0.99992,0.99936
15.149,1,0.99997,1,0.99997,0.99993,0.99939
15.181,1,0.99998,1,0.99997,0.99994,0.99942
15.244,1,0.99998,1,0.99998,0.99995,0.99963
15.308,1,0.99999,1.0001,0.99998,0.99997,0.99965
15.371,1.0001,0.99999,1.0001,0.99999,0.99998,0.99968
15.435,1.0001,1,1.0001,1,1,0.9997
15.453,1.0001,1,1.0001,1,1,0.99971
15.483,1.0001,1,1.0001,1,1,0.99972
15.486,1.0001,1,1.0001,1,1,0.99972
15.498,1.0001,1,1.0001,1,1,0.99973
15.562,1.0001,1,1.0001,1,1,0.99975
15.625,1.0001,1,1.0001,1,1,0.99978
15.689,1.0001,1,1.0002,1,1.0001,0.99981
15.752,1.0001,1,1.0002,1,1.0001,0.9999
15.816,1.0002,1,1.0002,1,1.0001,1
15.816,1.0002,1,1.0002,1,1.0001,1


==> tul.csv <==
50,3.3351,1.972,3.3418,3.3152,3.8036,4.9785
75,3.3351,2.1408,3.3394,3.4758,3.8922,5.0541
100,3.3351,2.2645,3.3365,3.5883,3.9628,5.0793
150,3.3351,2.4253,3.3345,3.7219,4.05,5.0975
200,3.3351,2.5057,3.3331,3.8007,4.1009,5.1031
300,3.3351,2.6117,3.3317,3.8854,4.1633,5.107
400,3.3351,2.6748,3.3308,3.9397,4.1963,5.108
600,3.3351,2.7447,3.3299,4.0001,4.2315,5.1088


==> tul200norm.csv <==
50,1,0.5913,1.002,0.99405,1.1405,1.4928
75,1,0.6419,1.0013,1.0422,1.1671,1.5154
100,1,0.67901,1.0004,1.0759,1.1882,1.523
150,1,0.72721,0.99982,1.116,1.2144,1.5284
200,1,0.75132,0.99941,1.1396,1.2296,1.5301
300,1,0.78311,0.99898,1.165,1.2483,1.5313
400,1,0.80203,0.99872,1.1813,1.2582,1.5316
600,1,0.82299,0.99845,1.1994,1.2688,1.5319


==> tul400.csv <==
50,3.5476,2.0585,3.5684,3.5093,4.0145,5.5659
75,3.5476,2.2663,3.5617,3.7308,4.16,5.6896
100,3.5476,2.41,3.5575,3.8791,4.2515,5.7368
150,3.5476,2.6194,3.5528,4.0578,4.3798,5.7696
200,3.5476,2.7251,3.5503,4.1637,4.4565,5.7793
300,3.5476,2.8781,3.5483,4.3011,4.5595,5.7855
400,3.5476,2.9929,3.547,4.3831,4.6286,5.7876
600,3.5476,3.0967,3.5464,4.4876,4.6957,5.7888


==> tul400norm.csv <==
50,1,0.58026,1.0059,0.9892,1.1316,1.5689
75,1,0.63885,1.004,1.0516,1.1726,1.6038
100,1,0.67935,1.0028,1.0935,1.1984,1.6171
150,1,0.73837,1.0015,1.1438,1.2346,1.6264
200,1,0.76816,1.0008,1.1737,1.2562,1.6291
300,1,0.81129,1.0002,1.2124,1.2852,1.6308
400,1,0.84364,0.99984,1.2355,1.3047,1.6314
600,1,0.87292,0.99967,1.265,1.3236,1.6318


==> tul600.csv <==
50,3.6547,2.1164,3.682,3.5986,4.1233,5.8964
75,3.6547,2.3178,3.6743,3.833,4.2618,6.0565
100,3.6547,2.4676,3.6707,3.9926,4.3759,6.1185
150,3.6547,2.7,3.6656,4.2017,4.5168,6.1626
200,3.6547,2.86,3.6624,4.3476,4.6292,6.1762
300,3.6547,3.0436,3.6596,4.5278,4.7671,6.1846
400,3.6547,3.1667,3.6579,4.6176,4.8396,6.1872
600,3.6547,3.3078,3.6562,4.7419,4.9468,6.1888


==> tul600norm.csv <==
50,1,0.5791,1.0075,0.98466,1.1282,1.6134
75,1,0.63418,1.0054,1.0488,1.1661,1.6572
100,1,0.6752,1.0044,1.0925,1.1973,1.6741
150,1,0.73878,1.003,1.1497,1.2359,1.6862
200,1,0.78256,1.0021,1.1896,1.2666,1.6899
300,1,0.83278,1.0013,1.2389,1.3044,1.6922
400,1,0.86648,1.0009,1.2635,1.3242,1.6929
600,1,0.90507,1.0004,1.2975,1.3535,1.6934


==> tul_mf.csv <==
50,2.4054,2.4061,2.054,2.5994,2.9276,3.5285
100,2.4054,2.4051,2.3293,2.7799,3.083,3.5668
150,2.4054,2.4043,2.4983,2.859,3.1575,3.5734
200,2.4054,2.4039,2.5819,2.8987,3.1909,3.5754
400,2.4054,2.4034,2.7553,2.9908,3.2685,3.5778


==> tul_mf_p5.csv <==
50,0.073006,0.071478,0.057787,0.22724,0.32021,1.6191
100,0.073006,0.07491,0.091943,0.38424,0.49882,1.7008
150,0.073006,0.074333,0.10713,0.51447,0.62541,1.6967
200,0.073006,0.074726,0.13376,0.56572,0.6366,1.7042
400,0.073006,0.075294,0.19423,0.67501,0.81316,1.7031


==> tul_zf.csv <==
50,3.0955,3.1054,2.054,3.241,3.6711,4.9506
100,3.0955,3.0987,2.3293,3.5143,3.8753,5.0352
150,3.0955,3.096,2.4983,3.6348,3.9806,5.0493
200,3.0955,3.0948,2.5819,3.7075,4.0214,5.0536
400,3.0955,3.0936,2.7553,3.8591,4.1372,5.0578


==> tul_zf_p5.csv <==
50,0.073814,0.074516,0.057787,0.21211,0.33158,1.6597
100,0.073814,0.074289,0.091943,0.36701,0.50759,1.7461
150,0.073814,0.074737,0.10713,0.49942,0.62508,1.7561
200,0.073814,0.074491,0.13376,0.52794,0.64661,1.7561
400,0.073814,0.07486,0.19423,0.66371,0.82783,1.7639

